Implementing Choreography Extraction

Choreographies are global descriptions of interactions among concurrent components, most notably used in the settings of verification and synthesis of correct-by-construction software. They require a top-down approach: programmers first write choreographies, and then use them to verify or synthesize their programs. However, most software does not come with choreographies yet, which prevents their application. To attack this problem, previous work investigated choreography extraction, which automatically constructs a choreography that describes the behaviour of a given set of programs or protocol specifications. We propose a new extraction methodology that improves on the state of the art: we can deal with programs that are equipped with state and internal computation and time complexity is dramatically better. We also implement this theory and show that, in spite of its theoretical exponential complexity, it is usable in practice. We discuss the data structures needed for an efficient implementation, introduce some optimisations, and perform a systematic practical evaluation.

==> stats-comms-only.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	51	6	0	0	14	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C10	51	6	0	0	13	19	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C100	501	6	0	0	157	184	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	151	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C101	551	6	0	0	171	212	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	228	551	0	551	0	0	0	0	194	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C102	551	6	0	0	161	192	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	232	551	0	551	0	0	0	0	192	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C103	551	6	0	0	173	195	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	34	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	245	551	0	551	0	0	0	0	212	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	
C104	551	6	0	0	172	197	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	28	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	199	551	0	551	0	0	0	0	224	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C105	551	6	0	0	178	196	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	201	551	0	551	0	0	0	0	181	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C106	551	6	0	0	165	203	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	203	551	0	551	0	0	0	0	237	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C107	551	6	0	0	170	190	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	243	551	0	551	0	0	0	0	200	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C108	551	6	0	0	175	196	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	198	551	0	551	0	0	0	0	198	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	
C109	551	6	0	0	174	188	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	551	0	551	0	0	0	0	27	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	206	551	0	551	0	0	0	0	192	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C11	101	6	0	0	25	39	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C110	551	6	0	0	169	198	183.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	193	551	0	551	0	0	0	0	227	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C111	601	6	0	0	181	225	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	291	601	0	601	0	0	0	0	238	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	
C112	601	6	0	0	180	211	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	310	601	0	601	0	0	0	0	240	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	
C113	601	6	0	0	183	222	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	289	601	0	601	0	0	0	0	279	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C114	601	6	0	0	181	216	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	267	601	0	601	0	0	0	0	291	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C115	601	6	0	0	196	204	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	274	601	0	601	0	0	0	0	262	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	
C116	601	6	0	0	190	206	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	32	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	265	601	0	601	0	0	0	0	292	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	
C117	601	6	0	0	185	218	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	286	601	0	601	0	0	0	0	286	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	
C118	601	6	0	0	184	215	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	205	601	0	601	0	0	0	0	266	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	
C119	601	6	0	0	185	210	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	240	601	0	601	0	0	0	0	261	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C12	101	6	0	0	25	41	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	3	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	
C120	601	6	0	0	179	209	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	33	601	0	601	0	0	0	0	255	601	0	601	0	0	0	0	274	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	34	601	0	601	0	0	0	0	
C121	651	6	0	0	202	244	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	38	651	0	651	0	0	0	0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	344	651	0	651	0	0	0	0	260	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	
C122	651	6	0	0	196	227	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	350	651	0	651	0	0	0	0	329	651	0	651	0	0	0	0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C123	651	6	0	0	201	237	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	326	651	0	651	0	0	0	0	347	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	
C124	651	6	0	0	184	235	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	40	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	331	651	0	651	0	0	0	0	375	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C125	651	6	0	0	202	243	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	298	651	0	651	0	0	0	0	356	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	
C126	651	6	0	0	206	226	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	374	651	0	651	0	0	0	0	310	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C127	651	6	0	0	199	235	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	336	651	0	651	0	0	0	0	325	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C128	651	6	0	0	210	229	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	39	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	349	651	0	651	0	0	0	0	315	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C129	651	6	0	0	205	227	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	310	651	0	651	0	0	0	0	341	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	
C13	101	6	0	0	29	36	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C130	651	6	0	0	198	230	216.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	39	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	40	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	312	651	0	651	0	0	0	0	345	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	
C131	701	6	0	0	220	255	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	57	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	459	701	0	701	0	0	0	0	364	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C132	701	6	0	0	215	251	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	47	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	419	701	0	701	0	0	0	0	340	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C133	701	6	0	0	210	257	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	46	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	409	701	0	701	0	0	0	0	403	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C134	701	6	0	0	221	245	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	48	701	0	701	0	0	0	0	44	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	414	701	0	701	0	0	0	0	344	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C135	701	6	0	0	217	256	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	62	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	409	701	0	701	0	0	0	0	411	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	
C136	701	6	0	0	221	247	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	60	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	54	701	0	701	0	0	0	0	453	701	0	701	0	0	0	0	422	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C137	701	6	0	0	224	244	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	62	701	0	701	0	0	0	0	45	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	53	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	357	701	0	701	0	0	0	0	404	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	
C138	701	6	0	0	215	251	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	61	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	362	701	0	701	0	0	0	0	405	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	
C139	701	6	0	0	226	242	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	63	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	461	701	0	701	0	0	0	0	425	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	78	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	
C14	101	6	0	0	25	38	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	3	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C140	701	6	0	0	212	261	233.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	61	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	46	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	375	701	0	701	0	0	0	0	437	701	0	701	0	0	0	0	47	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	
C141	751	6	0	0	235	273	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	52	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	146	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	566	751	0	751	0	0	0	0	455	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	
C142	751	6	0	0	231	261	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	488	751	0	751	0	0	0	0	416	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C143	751	6	0	0	235	272	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	52	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	474	751	0	751	0	0	0	0	552	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	
C144	751	6	0	0	247	254	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	638	751	0	751	0	0	0	0	490	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C145	751	6	0	0	243	257	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	52	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	219	751	0	751	0	0	0	0	79	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	527	751	0	751	0	0	0	0	785	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C146	751	6	0	0	232	268	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	52	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	487	751	0	751	0	0	0	0	510	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	
C147	751	6	0	0	239	262	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	525	751	0	751	0	0	0	0	447	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C148	751	6	0	0	235	261	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	107	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	155	751	0	751	0	0	0	0	479	751	0	751	0	0	0	0	588	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	
C149	751	6	0	0	228	258	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	62	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	471	751	0	751	0	0	0	0	482	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C15	101	6	0	0	30	39	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C150	751	6	0	0	235	268	250.0	0	0	0.0	0	0	0.0	0	0	0	0.0	63	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	53	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	525	751	0	751	0	0	0	0	456	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	60	751	0	751	0	0	0	0	54	751	0	751	0	0	0	0	
C151	801	6	0	0	246	291	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	60	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	103	801	0	801	0	0	0	0	607	801	0	801	0	0	0	0	509	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	
C152	801	6	0	0	251	283	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	62	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	615	801	0	801	0	0	0	0	580	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	
C153	801	6	0	0	240	287	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	62	801	0	801	0	0	0	0	60	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	73	801	0	801	0	0	0	0	585	801	0	801	0	0	0	0	644	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	
C154	801	6	0	0	252	281	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	74	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	492	801	0	801	0	0	0	0	613	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	
C155	801	6	0	0	252	283	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	109	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	604	801	0	801	0	0	0	0	572	801	0	801	0	0	0	0	150	801	0	801	0	0	0	0	146	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	
C156	801	6	0	0	251	284	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	60	801	0	801	0	0	0	0	59	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	469	801	0	801	0	0	0	0	584	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	
C157	801	6	0	0	253	285	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	541	801	0	801	0	0	0	0	583	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	
C158	801	6	0	0	255	278	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	61	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	557	801	0	801	0	0	0	0	583	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	
C159	801	6	0	0	250	295	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	528	801	0	801	0	0	0	0	595	801	0	801	0	0	0	0	62	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	63	801	0	801	0	0	0	0	
C16	101	6	0	0	28	36	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C160	801	6	0	0	250	280	266.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	63	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	85	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	648	801	0	801	0	0	0	0	564	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	
C161	851	6	0	0	273	300	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	70	851	0	851	0	0	0	0	78	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	774	851	0	851	0	0	0	0	647	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	
C162	851	6	0	0	263	303	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	69	851	0	851	0	0	0	0	69	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	763	851	0	851	0	0	0	0	684	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	
C163	851	6	0	0	252	307	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	70	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	638	851	0	851	0	0	0	0	743	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	
C164	851	6	0	0	269	310	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	69	851	0	851	0	0	0	0	69	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	632	851	0	851	0	0	0	0	771	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C165	851	6	0	0	272	302	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	851	0	851	0	0	0	0	68	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	688	851	0	851	0	0	0	0	761	851	0	851	0	0	0	0	69	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	
C166	851	6	0	0	269	296	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	851	0	851	0	0	0	0	68	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	666	851	0	851	0	0	0	0	661	851	0	851	0	0	0	0	69	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	
C167	851	6	0	0	264	309	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	851	0	851	0	0	0	0	68	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	673	851	0	851	0	0	0	0	724	851	0	851	0	0	0	0	69	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	
C168	851	6	0	0	262	304	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	851	0	851	0	0	0	0	67	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	661	851	0	851	0	0	0	0	747	851	0	851	0	0	0	0	81	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	
C169	851	6	0	0	265	297	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	70	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	85	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	729	851	0	851	0	0	0	0	664	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	93	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C17	101	6	0	0	23	44	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	3	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C170	851	6	0	0	268	304	283.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	70	851	0	851	0	0	0	0	70	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	654	851	0	851	0	0	0	0	740	851	0	851	0	0	0	0	71	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C171	901	6	0	0	282	318	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	76	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	880	901	0	901	0	0	0	0	774	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	
C172	901	6	0	0	282	313	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	78	901	0	901	0	0	0	0	102	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	879	901	0	901	0	0	0	0	789	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	
C173	901	6	0	0	277	317	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	77	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	790	901	0	901	0	0	0	0	801	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	
C174	901	6	0	0	280	323	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	76	901	0	901	0	0	0	0	76	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	90	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	798	901	0	901	0	0	0	0	856	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	
C175	901	6	0	0	279	328	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	75	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	825	901	0	901	0	0	0	0	810	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	98	901	0	901	0	0	0	0	
C176	901	6	0	0	287	312	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	78	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	702	901	0	901	0	0	0	0	747	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	
C177	901	6	0	0	281	313	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	78	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	829	901	0	901	0	0	0	0	845	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	
C178	901	6	0	0	281	331	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	78	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	89	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	754	901	0	901	0	0	0	0	838	901	0	901	0	0	0	0	77	901	0	901	0	0	0	0	80	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	
C179	901	6	0	0	282	323	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	80	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	94	901	0	901	0	0	0	0	836	901	0	901	0	0	0	0	758	901	0	901	0	0	0	0	140	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	
C18	101	6	0	0	26	43	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	3	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C180	901	6	0	0	275	325	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	76	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	842	901	0	901	0	0	0	0	775	901	0	901	0	0	0	0	78	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	79	901	0	901	0	0	0	0	
C181	951	6	0	0	299	346	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	86	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	1020	951	0	951	0	0	0	0	903	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	87	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	
C182	951	6	0	0	302	344	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	89	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	98	951	0	951	0	0	0	0	1006	951	0	951	0	0	0	0	992	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	
C183	951	6	0	0	301	325	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	88	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	946	951	0	951	0	0	0	0	869	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	87	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	
C184	951	6	0	0	303	329	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	86	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	976	951	0	951	0	0	0	0	877	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	87	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	
C185	951	6	0	0	291	342	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	86	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	850	951	0	951	0	0	0	0	995	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	87	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	
C186	951	6	0	0	301	333	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	91	951	0	951	0	0	0	0	170	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	811	951	0	951	0	0	0	0	932	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	111	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	
C187	951	6	0	0	297	328	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	85	951	0	951	0	0	0	0	85	951	0	951	0	0	0	0	85	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	878	951	0	951	0	0	0	0	945	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	
C188	951	6	0	0	304	333	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	86	951	0	951	0	0	0	0	86	951	0	951	0	0	0	0	87	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	102	951	0	951	0	0	0	0	968	951	0	951	0	0	0	0	850	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	
C189	951	6	0	0	298	338	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	87	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	927	951	0	951	0	0	0	0	988	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	88	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	
C19	101	6	0	0	26	39	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	3	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C190	951	6	0	0	306	324	316.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	87	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	90	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	941	951	0	951	0	0	0	0	965	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	89	951	0	951	0	0	0	0	102	951	0	951	0	0	0	0	
C191	1001	6	0	0	320	355	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	96	1001	0	1001	0	0	0	0	95	1001	0	1001	0	0	0	0	109	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	1208	1001	0	1001	0	0	0	0	1004	1001	0	1001	0	0	0	0	97	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	206	1001	0	1001	0	0	0	0	
C192	1001	6	0	0	316	362	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	97	1001	0	1001	0	0	0	0	97	1001	0	1001	0	0	0	0	111	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	1105	1001	0	1001	0	0	0	0	1101	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	
C193	1001	6	0	0	313	345	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	97	1001	0	1001	0	0	0	0	96	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	1102	1001	0	1001	0	0	0	0	1025	1001	0	1001	0	0	0	0	97	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	
C194	1001	6	0	0	318	352	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	99	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	200	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	1176	1001	0	1001	0	0	0	0	1013	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	
C195	1001	6	0	0	324	351	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	120	1001	0	1001	0	0	0	0	96	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	97	1001	0	1001	0	0	0	0	248	1001	0	1001	0	0	0	0	972	1001	0	1001	0	0	0	0	1139	1001	0	1001	0	0	0	0	96	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	
C196	1001	6	0	0	300	349	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	96	1001	0	1001	0	0	0	0	195	1001	0	1001	0	0	0	0	109	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	1070	1001	0	1001	0	0	0	0	1136	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	
C197	1001	6	0	0	309	365	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	97	1001	0	1001	0	0	0	0	96	1001	0	1001	0	0	0	0	109	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	1024	1001	0	1001	0	0	0	0	1123	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	
C198	1001	6	0	0	319	354	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	99	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	111	1001	0	1001	0	0	0	0	218	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	1202	1001	0	1001	0	0	0	0	1051	1001	0	1001	0	0	0	0	291	1001	0	1001	0	0	0	0	229	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C199	1001	6	0	0	311	358	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	99	1001	0	1001	0	0	0	0	95	1001	0	1001	0	0	0	0	113	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	99	1001	0	1001	0	0	0	0	1134	1001	0	1001	0	0	0	0	1060	1001	0	1001	0	0	0	0	96	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	232	1001	0	1001	0	0	0	0	
C2	51	6	0	0	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C20	101	6	0	0	31	35	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C200	1001	6	0	0	303	349	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	162	1001	0	1001	0	0	0	0	97	1001	0	1001	0	0	0	0	117	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	1035	1001	0	1001	0	0	0	0	996	1001	0	1001	0	0	0	0	98	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	
C201	1051	6	0	0	328	375	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1051	0	1051	0	0	0	0	104	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	130	1051	0	1051	0	0	0	0	1369	1051	0	1051	0	0	0	0	1113	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	
C202	1051	6	0	0	326	384	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1051	0	1051	0	0	0	0	105	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	1321	1051	0	1051	0	0	0	0	1216	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	137	1051	0	1051	0	0	0	0	
C203	1051	6	0	0	332	370	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	1147	1051	0	1051	0	0	0	0	1286	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	
C204	1051	6	0	0	333	367	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1051	0	1051	0	0	0	0	104	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	1257	1051	0	1051	0	0	0	0	1324	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	105	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	
C205	1051	6	0	0	342	364	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	104	1051	0	1051	0	0	0	0	103	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	1292	1051	0	1051	0	0	0	0	1211	1051	0	1051	0	0	0	0	105	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	
C206	1051	6	0	0	335	360	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1051	0	1051	0	0	0	0	106	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	1217	1051	0	1051	0	0	0	0	1322	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	
C207	1051	6	0	0	332	384	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	1182	1051	0	1051	0	0	0	0	1298	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	
C208	1051	6	0	0	326	365	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1051	0	1051	0	0	0	0	107	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	1379	1051	0	1051	0	0	0	0	1265	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	
C209	1051	6	0	0	336	363	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	1146	1051	0	1051	0	0	0	0	1250	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	110	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	
C21	151	6	0	0	41	56	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C210	1051	6	0	0	299	376	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1051	0	1051	0	0	0	0	122	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	1314	1051	0	1051	0	0	0	0	1391	1051	0	1051	0	0	0	0	108	1051	0	1051	0	0	0	0	109	1051	0	1051	0	0	0	0	111	1051	0	1051	0	0	0	0	
C211	1101	6	0	0	338	397	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1566	1101	0	1101	0	0	0	0	1282	1101	0	1101	0	0	0	0	117	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	
C212	1101	6	0	0	343	401	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1429	1101	0	1101	0	0	0	0	1420	1101	0	1101	0	0	0	0	117	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	
C213	1101	6	0	0	342	389	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1101	0	1101	0	0	0	0	116	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1296	1101	0	1101	0	0	0	0	1515	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	
C214	1101	6	0	0	352	385	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	114	1101	0	1101	0	0	0	0	114	1101	0	1101	0	0	0	0	117	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1404	1101	0	1101	0	0	0	0	1408	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	
C215	1101	6	0	0	354	380	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	116	1101	0	1101	0	0	0	0	114	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1271	1101	0	1101	0	0	0	0	1369	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	116	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	
C216	1101	6	0	0	351	383	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	122	1101	0	1101	0	0	0	0	1289	1101	0	1101	0	0	0	0	1446	1101	0	1101	0	0	0	0	116	1101	0	1101	0	0	0	0	117	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	
C217	1101	6	0	0	352	384	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1101	0	1101	0	0	0	0	117	1101	0	1101	0	0	0	0	123	1101	0	1101	0	0	0	0	123	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	1510	1101	0	1101	0	0	0	0	1338	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	121	1101	0	1101	0	0	0	0	
C218	1101	6	0	0	342	396	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1101	0	1101	0	0	0	0	116	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	122	1101	0	1101	0	0	0	0	1405	1101	0	1101	0	0	0	0	1534	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	
C219	1101	6	0	0	343	382	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	122	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	1450	1101	0	1101	0	0	0	0	1438	1101	0	1101	0	0	0	0	118	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	122	1101	0	1101	0	0	0	0	
C22	151	6	0	0	39	56	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C220	1101	6	0	0	353	379	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1101	0	1101	0	0	0	0	114	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	119	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	1345	1101	0	1101	0	0	0	0	1316	1101	0	1101	0	0	0	0	115	1101	0	1101	0	0	0	0	116	1101	0	1101	0	0	0	0	120	1101	0	1101	0	0	0	0	
C221	1151	6	0	0	354	409	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	126	1151	0	1151	0	0	0	0	129	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	1789	1151	0	1151	0	0	0	0	1421	1151	0	1151	0	0	0	0	128	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	
C222	1151	6	0	0	355	421	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	128	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	1559	1151	0	1151	0	0	0	0	1753	1151	0	1151	0	0	0	0	129	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	
C223	1151	6	0	0	363	407	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	134	1151	0	1151	0	0	0	0	128	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	133	1151	0	1151	0	0	0	0	1546	1151	0	1151	0	0	0	0	1685	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	133	1151	0	1151	0	0	0	0	
C224	1151	6	0	0	369	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	126	1151	0	1151	0	0	0	0	124	1151	0	1151	0	0	0	0	202	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	129	1151	0	1151	0	0	0	0	1571	1151	0	1151	0	0	0	0	1786	1151	0	1151	0	0	0	0	127	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	
C225	1151	6	0	0	373	396	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	127	1151	0	1151	0	0	0	0	126	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	1357	1151	0	1151	0	0	0	0	1594	1151	0	1151	0	0	0	0	128	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	
C226	1151	6	0	0	363	406	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	127	1151	0	1151	0	0	0	0	126	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	1453	1151	0	1151	0	0	0	0	1767	1151	0	1151	0	0	0	0	128	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	
C227	1151	6	0	0	366	413	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	130	1151	0	1151	0	0	0	0	133	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	1782	1151	0	1151	0	0	0	0	1606	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	151	1151	0	1151	0	0	0	0	
C228	1151	6	0	0	360	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	127	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	1579	1151	0	1151	0	0	0	0	1504	1151	0	1151	0	0	0	0	128	1151	0	1151	0	0	0	0	131	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	
C229	1151	6	0	0	344	400	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	133	1151	0	1151	0	0	0	0	130	1151	0	1151	0	0	0	0	133	1151	0	1151	0	0	0	0	1622	1151	0	1151	0	0	0	0	1746	1151	0	1151	0	0	0	0	129	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	
C23	151	6	0	0	41	56	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C230	1151	6	0	0	359	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	128	1151	0	1151	0	0	0	0	170	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	1502	1151	0	1151	0	0	0	0	1535	1151	0	1151	0	0	0	0	134	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	132	1151	0	1151	0	0	0	0	
C24	151	6	0	0	44	58	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	7	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C241	1251	6	0	0	391	440	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	148	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	150	1251	0	1251	0	0	0	0	152	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	2252	1251	0	1251	0	0	0	0	1920	1251	0	1251	0	0	0	0	152	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	
C242	1251	6	0	0	398	451	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	151	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	179	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	2118	1251	0	1251	0	0	0	0	2284	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	157	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	
C243	1251	6	0	0	403	444	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	155	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	151	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	2048	1251	0	1251	0	0	0	0	2116	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	208	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	
C244	1251	6	0	0	406	441	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1251	0	1251	0	0	0	0	150	1251	0	1251	0	0	0	0	148	1251	0	1251	0	0	0	0	152	1251	0	1251	0	0	0	0	225	1251	0	1251	0	0	0	0	1946	1251	0	1251	0	0	0	0	2176	1251	0	1251	0	0	0	0	153	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	152	1251	0	1251	0	0	0	0	
C245	1251	6	0	0	391	441	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	151	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	151	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	157	1251	0	1251	0	0	0	0	2112	1251	0	1251	0	0	0	0	2169	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	
C246	1251	6	0	0	401	439	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	149	1251	0	1251	0	0	0	0	153	1251	0	1251	0	0	0	0	193	1251	0	1251	0	0	0	0	152	1251	0	1251	0	0	0	0	159	1251	0	1251	0	0	0	0	2035	1251	0	1251	0	0	0	0	2078	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	
C247	1251	6	0	0	397	439	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	151	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	151	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	157	1251	0	1251	0	0	0	0	1993	1251	0	1251	0	0	0	0	2059	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	203	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	
C248	1251	6	0	0	388	431	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	152	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	151	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	173	1251	0	1251	0	0	0	0	2021	1251	0	1251	0	0	0	0	1954	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	157	1251	0	1251	0	0	0	0	
C249	1251	6	0	0	385	432	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	148	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	150	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	2091	1251	0	1251	0	0	0	0	2166	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	
C25	151	6	0	0	45	55	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C250	1251	6	0	0	406	434	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	150	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	151	1251	0	1251	0	0	0	0	154	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	1956	1251	0	1251	0	0	0	0	1877	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	156	1251	0	1251	0	0	0	0	155	1251	0	1251	0	0	0	0	
C251	1301	6	0	0	404	452	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	164	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	209	1301	0	1301	0	0	0	0	161	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	2491	1301	0	1301	0	0	0	0	2040	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	
C252	1301	6	0	0	410	467	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	170	1301	0	1301	0	0	0	0	170	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	2273	1301	0	1301	0	0	0	0	2483	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	
C253	1301	6	0	0	416	455	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	165	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	172	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	2505	1301	0	1301	0	0	0	0	2238	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	
C254	1301	6	0	0	425	442	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	164	1301	0	1301	0	0	0	0	163	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	2335	1301	0	1301	0	0	0	0	2181	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	
C255	1301	6	0	0	411	449	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	165	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	172	1301	0	1301	0	0	0	0	2142	1301	0	1301	0	0	0	0	2307	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	187	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	
C256	1301	6	0	0	406	453	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	218	1301	0	1301	0	0	0	0	173	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	165	1301	0	1301	0	0	0	0	170	1301	0	1301	0	0	0	0	2414	1301	0	1301	0	0	0	0	2180	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	170	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	
C257	1301	6	0	0	410	458	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	192	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	163	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	2332	1301	0	1301	0	0	0	0	2092	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	
C258	1301	6	0	0	388	451	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	166	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	2345	1301	0	1301	0	0	0	0	2497	1301	0	1301	0	0	0	0	168	1301	0	1301	0	0	0	0	171	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	
C259	1301	6	0	0	416	466	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	165	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	162	1301	0	1301	0	0	0	0	221	1301	0	1301	0	0	0	0	2296	1301	0	1301	0	0	0	0	2254	1301	0	1301	0	0	0	0	166	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	
C26	151	6	0	0	44	56	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C260	1301	6	0	0	421	461	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1301	0	1301	0	0	0	0	167	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	164	1301	0	1301	0	0	0	0	170	1301	0	1301	0	0	0	0	2405	1301	0	1301	0	0	0	0	2433	1301	0	1301	0	0	0	0	171	1301	0	1301	0	0	0	0	171	1301	0	1301	0	0	0	0	169	1301	0	1301	0	0	0	0	
C261	1351	6	0	0	423	469	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	180	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	293	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	2723	1351	0	1351	0	0	0	0	2211	1351	0	1351	0	0	0	0	226	1351	0	1351	0	0	0	0	185	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	
C262	1351	6	0	0	425	478	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	186	1351	0	1351	0	0	0	0	208	1351	0	1351	0	0	0	0	184	1351	0	1351	0	0	0	0	183	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	2332	1351	0	1351	0	0	0	0	2634	1351	0	1351	0	0	0	0	177	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	
C263	1351	6	0	0	429	482	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	180	1351	0	1351	0	0	0	0	184	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	230	1351	0	1351	0	0	0	0	2551	1351	0	1351	0	0	0	0	2410	1351	0	1351	0	0	0	0	177	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	228	1351	0	1351	0	0	0	0	
C264	1351	6	0	0	436	465	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	241	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	2072	1351	0	1351	0	0	0	0	2357	1351	0	1351	0	0	0	0	177	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	
C265	1351	6	0	0	419	468	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1351	0	1351	0	0	0	0	174	1351	0	1351	0	0	0	0	178	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	2294	1351	0	1351	0	0	0	0	2657	1351	0	1351	0	0	0	0	176	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	
C266	1351	6	0	0	426	486	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	349	1351	0	1351	0	0	0	0	203	1351	0	1351	0	0	0	0	256	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	186	1351	0	1351	0	0	0	0	2663	1351	0	1351	0	0	0	0	2327	1351	0	1351	0	0	0	0	178	1351	0	1351	0	0	0	0	184	1351	0	1351	0	0	0	0	183	1351	0	1351	0	0	0	0	
C267	1351	6	0	0	434	472	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	182	1351	0	1351	0	0	0	0	177	1351	0	1351	0	0	0	0	222	1351	0	1351	0	0	0	0	185	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	2377	1351	0	1351	0	0	0	0	2505	1351	0	1351	0	0	0	0	178	1351	0	1351	0	0	0	0	183	1351	0	1351	0	0	0	0	183	1351	0	1351	0	0	0	0	
C268	1351	6	0	0	416	473	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	188	1351	0	1351	0	0	0	0	206	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	207	1351	0	1351	0	0	0	0	2650	1351	0	1351	0	0	0	0	2665	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	184	1351	0	1351	0	0	0	0	238	1351	0	1351	0	0	0	0	
C269	1351	6	0	0	430	468	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1351	0	1351	0	0	0	0	174	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	207	1351	0	1351	0	0	0	0	177	1351	0	1351	0	0	0	0	2381	1351	0	1351	0	0	0	0	2469	1351	0	1351	0	0	0	0	179	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	180	1351	0	1351	0	0	0	0	
C27	151	6	0	0	42	56	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C270	1351	6	0	0	427	481	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	223	1351	0	1351	0	0	0	0	178	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	181	1351	0	1351	0	0	0	0	185	1351	0	1351	0	0	0	0	2505	1351	0	1351	0	0	0	0	2411	1351	0	1351	0	0	0	0	178	1351	0	1351	0	0	0	0	183	1351	0	1351	0	0	0	0	182	1351	0	1351	0	0	0	0	
C271	1401	6	0	0	442	488	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	189	1401	0	1401	0	0	0	0	190	1401	0	1401	0	0	0	0	199	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	239	1401	0	1401	0	0	0	0	3072	1401	0	1401	0	0	0	0	2479	1401	0	1401	0	0	0	0	196	1401	0	1401	0	0	0	0	239	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	
C272	1401	6	0	0	448	493	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	189	1401	0	1401	0	0	0	0	190	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	2557	1401	0	1401	0	0	0	0	2877	1401	0	1401	0	0	0	0	190	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	
C273	1401	6	0	0	447	492	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	188	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	323	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	2951	1401	0	1401	0	0	0	0	2921	1401	0	1401	0	0	0	0	189	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	254	1401	0	1401	0	0	0	0	
C274	1401	6	0	0	450	492	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	288	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	195	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	2332	1401	0	1401	0	0	0	0	2735	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	196	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	
C275	1401	6	0	0	440	503	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	186	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	2697	1401	0	1401	0	0	0	0	3041	1401	0	1401	0	0	0	0	189	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	
C276	1401	6	0	0	449	491	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	191	1401	0	1401	0	0	0	0	195	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	199	1401	0	1401	0	0	0	0	308	1401	0	1401	0	0	0	0	3131	1401	0	1401	0	0	0	0	2610	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	198	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	
C277	1401	6	0	0	453	476	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	190	1401	0	1401	0	0	0	0	209	1401	0	1401	0	0	0	0	198	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	198	1401	0	1401	0	0	0	0	3020	1401	0	1401	0	0	0	0	2634	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	256	1401	0	1401	0	0	0	0	
C278	1401	6	0	0	433	491	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	188	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	2863	1401	0	1401	0	0	0	0	3021	1401	0	1401	0	0	0	0	191	1401	0	1401	0	0	0	0	193	1401	0	1401	0	0	0	0	235	1401	0	1401	0	0	0	0	
C279	1401	6	0	0	448	485	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	190	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	196	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	201	1401	0	1401	0	0	0	0	2540	1401	0	1401	0	0	0	0	2692	1401	0	1401	0	0	0	0	192	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	196	1401	0	1401	0	0	0	0	
C28	151	6	0	0	44	57	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	7	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C280	1401	6	0	0	440	503	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	193	1401	0	1401	0	0	0	0	196	1401	0	1401	0	0	0	0	199	1401	0	1401	0	0	0	0	197	1401	0	1401	0	0	0	0	198	1401	0	1401	0	0	0	0	2246	1401	0	1401	0	0	0	0	2692	1401	0	1401	0	0	0	0	194	1401	0	1401	0	0	0	0	199	1401	0	1401	0	0	0	0	198	1401	0	1401	0	0	0	0	
C29	151	6	0	0	45	57	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	8	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C291	1501	6	0	0	483	522	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1501	0	1501	0	0	0	0	213	1501	0	1501	0	0	0	0	220	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	229	1501	0	1501	0	0	0	0	3631	1501	0	1501	0	0	0	0	2684	1501	0	1501	0	0	0	0	217	1501	0	1501	0	0	0	0	245	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	
C292	1501	6	0	0	476	521	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1501	0	1501	0	0	0	0	214	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	3214	1501	0	1501	0	0	0	0	3497	1501	0	1501	0	0	0	0	216	1501	0	1501	0	0	0	0	218	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	
C293	1501	6	0	0	476	527	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1501	0	1501	0	0	0	0	212	1501	0	1501	0	0	0	0	220	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	226	1501	0	1501	0	0	0	0	3425	1501	0	1501	0	0	0	0	3326	1501	0	1501	0	0	0	0	216	1501	0	1501	0	0	0	0	215	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	
C294	1501	6	0	0	478	521	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	220	1501	0	1501	0	0	0	0	249	1501	0	1501	0	0	0	0	397	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	231	1501	0	1501	0	0	0	0	3107	1501	0	1501	0	0	0	0	3550	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	217	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	
C295	1501	6	0	0	489	528	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1501	0	1501	0	0	0	0	213	1501	0	1501	0	0	0	0	220	1501	0	1501	0	0	0	0	226	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	3344	1501	0	1501	0	0	0	0	3472	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	216	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	
C296	1501	6	0	0	475	537	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1501	0	1501	0	0	0	0	214	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	3319	1501	0	1501	0	0	0	0	3415	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	218	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	
C297	1501	6	0	0	448	525	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	216	1501	0	1501	0	0	0	0	218	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	225	1501	0	1501	0	0	0	0	229	1501	0	1501	0	0	0	0	3418	1501	0	1501	0	0	0	0	3613	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	219	1501	0	1501	0	0	0	0	225	1501	0	1501	0	0	0	0	
C298	1501	6	0	0	476	528	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1501	0	1501	0	0	0	0	247	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	3099	1501	0	1501	0	0	0	0	3402	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	217	1501	0	1501	0	0	0	0	222	1501	0	1501	0	0	0	0	
C299	1501	6	0	0	479	527	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	216	1501	0	1501	0	0	0	0	215	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	221	1501	0	1501	0	0	0	0	225	1501	0	1501	0	0	0	0	3433	1501	0	1501	0	0	0	0	3359	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	219	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	
C3	51	6	0	0	15	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C30	151	6	0	0	44	55	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	9	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C300	1501	6	0	0	455	542	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	217	1501	0	1501	0	0	0	0	216	1501	0	1501	0	0	0	0	224	1501	0	1501	0	0	0	0	223	1501	0	1501	0	0	0	0	226	1501	0	1501	0	0	0	0	3440	1501	0	1501	0	0	0	0	3089	1501	0	1501	0	0	0	0	219	1501	0	1501	0	0	0	0	219	1501	0	1501	0	0	0	0	225	1501	0	1501	0	0	0	0	
C301	1551	6	0	0	502	536	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	230	1551	0	1551	0	0	0	0	231	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	4052	1551	0	1551	0	0	0	0	3380	1551	0	1551	0	0	0	0	233	1551	0	1551	0	0	0	0	238	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	
C302	1551	6	0	0	491	548	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	232	1551	0	1551	0	0	0	0	231	1551	0	1551	0	0	0	0	238	1551	0	1551	0	0	0	0	245	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	3605	1551	0	1551	0	0	0	0	3926	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	
C303	1551	6	0	0	499	548	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	231	1551	0	1551	0	0	0	0	267	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	272	1551	0	1551	0	0	0	0	245	1551	0	1551	0	0	0	0	3686	1551	0	1551	0	0	0	0	3980	1551	0	1551	0	0	0	0	246	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	310	1551	0	1551	0	0	0	0	
C304	1551	6	0	0	497	539	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	230	1551	0	1551	0	0	0	0	231	1551	0	1551	0	0	0	0	308	1551	0	1551	0	0	0	0	238	1551	0	1551	0	0	0	0	241	1551	0	1551	0	0	0	0	3668	1551	0	1551	0	0	0	0	4101	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	
C305	1551	6	0	0	490	539	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	232	1551	0	1551	0	0	0	0	233	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	241	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	3819	1551	0	1551	0	0	0	0	3588	1551	0	1551	0	0	0	0	234	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	
C306	1551	6	0	0	493	540	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	229	1551	0	1551	0	0	0	0	329	1551	0	1551	0	0	0	0	263	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	3810	1551	0	1551	0	0	0	0	3425	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	325	1551	0	1551	0	0	0	0	
C307	1551	6	0	0	479	535	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	231	1551	0	1551	0	0	0	0	232	1551	0	1551	0	0	0	0	341	1551	0	1551	0	0	0	0	333	1551	0	1551	0	0	0	0	345	1551	0	1551	0	0	0	0	3875	1551	0	1551	0	0	0	0	4055	1551	0	1551	0	0	0	0	345	1551	0	1551	0	0	0	0	241	1551	0	1551	0	0	0	0	239	1551	0	1551	0	0	0	0	
C308	1551	6	0	0	495	540	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	228	1551	0	1551	0	0	0	0	244	1551	0	1551	0	0	0	0	243	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	3486	1551	0	1551	0	0	0	0	3579	1551	0	1551	0	0	0	0	232	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	
C309	1551	6	0	0	477	560	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	234	1551	0	1551	0	0	0	0	382	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	245	1551	0	1551	0	0	0	0	240	1551	0	1551	0	0	0	0	3064	1551	0	1551	0	0	0	0	3601	1551	0	1551	0	0	0	0	236	1551	0	1551	0	0	0	0	242	1551	0	1551	0	0	0	0	242	1551	0	1551	0	0	0	0	
C31	201	6	0	0	53	79	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	18	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C310	1551	6	0	0	506	533	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	228	1551	0	1551	0	0	0	0	252	1551	0	1551	0	0	0	0	329	1551	0	1551	0	0	0	0	237	1551	0	1551	0	0	0	0	235	1551	0	1551	0	0	0	0	3662	1551	0	1551	0	0	0	0	3510	1551	0	1551	0	0	0	0	232	1551	0	1551	0	0	0	0	236	1551	0	1551	0	0	0	0	450	1551	0	1551	0	0	0	0	
C311	1601	6	0	0	518	553	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	252	1601	0	1601	0	0	0	0	246	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	319	1601	0	1601	0	0	0	0	343	1601	0	1601	0	0	0	0	4182	1601	0	1601	0	0	0	0	3629	1601	0	1601	0	0	0	0	251	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	322	1601	0	1601	0	0	0	0	
C312	1601	6	0	0	501	566	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	253	1601	0	1601	0	0	0	0	320	1601	0	1601	0	0	0	0	646	1601	0	1601	0	0	0	0	259	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	3624	1601	0	1601	0	0	0	0	4267	1601	0	1601	0	0	0	0	252	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	256	1601	0	1601	0	0	0	0	
C313	1601	6	0	0	511	560	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	298	1601	0	1601	0	0	0	0	306	1601	0	1601	0	0	0	0	250	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	250	1601	0	1601	0	0	0	0	3943	1601	0	1601	0	0	0	0	4338	1601	0	1601	0	0	0	0	322	1601	0	1601	0	0	0	0	324	1601	0	1601	0	0	0	0	250	1601	0	1601	0	0	0	0	
C314	1601	6	0	0	502	556	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	252	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	247	1601	0	1601	0	0	0	0	287	1601	0	1601	0	0	0	0	286	1601	0	1601	0	0	0	0	4024	1601	0	1601	0	0	0	0	4267	1601	0	1601	0	0	0	0	248	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	
C315	1601	6	0	0	505	555	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	254	1601	0	1601	0	0	0	0	381	1601	0	1601	0	0	0	0	333	1601	0	1601	0	0	0	0	256	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	4260	1601	0	1601	0	0	0	0	3938	1601	0	1601	0	0	0	0	253	1601	0	1601	0	0	0	0	258	1601	0	1601	0	0	0	0	257	1601	0	1601	0	0	0	0	
C316	1601	6	0	0	510	556	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	253	1601	0	1601	0	0	0	0	300	1601	0	1601	0	0	0	0	248	1601	0	1601	0	0	0	0	259	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	4095	1601	0	1601	0	0	0	0	3946	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	256	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	
C317	1601	6	0	0	491	558	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	300	1601	0	1601	0	0	0	0	284	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	250	1601	0	1601	0	0	0	0	4162	1601	0	1601	0	0	0	0	4409	1601	0	1601	0	0	0	0	318	1601	0	1601	0	0	0	0	324	1601	0	1601	0	0	0	0	252	1601	0	1601	0	0	0	0	
C318	1601	6	0	0	514	557	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	254	1601	0	1601	0	0	0	0	248	1601	0	1601	0	0	0	0	581	1601	0	1601	0	0	0	0	329	1601	0	1601	0	0	0	0	333	1601	0	1601	0	0	0	0	4300	1601	0	1601	0	0	0	0	4104	1601	0	1601	0	0	0	0	252	1601	0	1601	0	0	0	0	258	1601	0	1601	0	0	0	0	308	1601	0	1601	0	0	0	0	
C319	1601	6	0	0	511	555	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	253	1601	0	1601	0	0	0	0	246	1601	0	1601	0	0	0	0	248	1601	0	1601	0	0	0	0	257	1601	0	1601	0	0	0	0	253	1601	0	1601	0	0	0	0	4265	1601	0	1601	0	0	0	0	3852	1601	0	1601	0	0	0	0	249	1601	0	1601	0	0	0	0	255	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	
C32	201	6	0	0	56	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C320	1601	6	0	0	511	560	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	290	1601	0	1601	0	0	0	0	243	1601	0	1601	0	0	0	0	247	1601	0	1601	0	0	0	0	254	1601	0	1601	0	0	0	0	257	1601	0	1601	0	0	0	0	3732	1601	0	1601	0	0	0	0	4581	1601	0	1601	0	0	0	0	280	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	251	1601	0	1601	0	0	0	0	
C321	1651	6	0	0	533	571	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	267	1651	0	1651	0	0	0	0	268	1651	0	1651	0	0	0	0	263	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	315	1651	0	1651	0	0	0	0	4674	1651	0	1651	0	0	0	0	4166	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	
C322	1651	6	0	0	520	586	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	268	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	274	1651	0	1651	0	0	0	0	4368	1651	0	1651	0	0	0	0	4675	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	
C323	1651	6	0	0	534	577	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	271	1651	0	1651	0	0	0	0	263	1651	0	1651	0	0	0	0	265	1651	0	1651	0	0	0	0	266	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	4450	1651	0	1651	0	0	0	0	4853	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	
C324	1651	6	0	0	512	581	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	264	1651	0	1651	0	0	0	0	264	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	341	1651	0	1651	0	0	0	0	4270	1651	0	1651	0	0	0	0	4650	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	268	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	
C325	1651	6	0	0	523	586	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	268	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	4909	1651	0	1651	0	0	0	0	4187	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	276	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	
C326	1651	6	0	0	542	557	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	270	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	318	1651	0	1651	0	0	0	0	276	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	4598	1651	0	1651	0	0	0	0	4216	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	
C327	1651	6	0	0	528	563	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	320	1651	0	1651	0	0	0	0	268	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	268	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	4418	1651	0	1651	0	0	0	0	4023	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	320	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	
C328	1651	6	0	0	533	584	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	266	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	304	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	4661	1651	0	1651	0	0	0	0	4735	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	
C329	1651	6	0	0	532	579	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	269	1651	0	1651	0	0	0	0	276	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	273	1651	0	1651	0	0	0	0	4529	1651	0	1651	0	0	0	0	4502	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	272	1651	0	1651	0	0	0	0	270	1651	0	1651	0	0	0	0	
C33	201	6	0	0	61	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C330	1651	6	0	0	524	577	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	273	1651	0	1651	0	0	0	0	266	1651	0	1651	0	0	0	0	260	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	271	1651	0	1651	0	0	0	0	4537	1651	0	1651	0	0	0	0	4378	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	269	1651	0	1651	0	0	0	0	267	1651	0	1651	0	0	0	0	
C331	1701	6	0	0	548	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	276	1701	0	1701	0	0	0	0	278	1701	0	1701	0	0	0	0	321	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	287	1701	0	1701	0	0	0	0	4958	1701	0	1701	0	0	0	0	4390	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	
C332	1701	6	0	0	538	601	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	305	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	279	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	288	1701	0	1701	0	0	0	0	4763	1701	0	1701	0	0	0	0	5173	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	292	1701	0	1701	0	0	0	0	288	1701	0	1701	0	0	0	0	
C333	1701	6	0	0	555	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	327	1701	0	1701	0	0	0	0	272	1701	0	1701	0	0	0	0	281	1701	0	1701	0	0	0	0	282	1701	0	1701	0	0	0	0	319	1701	0	1701	0	0	0	0	4657	1701	0	1701	0	0	0	0	5044	1701	0	1701	0	0	0	0	282	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	
C334	1701	6	0	0	534	595	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1701	0	1701	0	0	0	0	319	1701	0	1701	0	0	0	0	276	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	284	1701	0	1701	0	0	0	0	4613	1701	0	1701	0	0	0	0	5236	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	287	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	
C335	1701	6	0	0	546	591	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	290	1701	0	1701	0	0	0	0	281	1701	0	1701	0	0	0	0	281	1701	0	1701	0	0	0	0	289	1701	0	1701	0	0	0	0	291	1701	0	1701	0	0	0	0	5303	1701	0	1701	0	0	0	0	4555	1701	0	1701	0	0	0	0	292	1701	0	1701	0	0	0	0	299	1701	0	1701	0	0	0	0	291	1701	0	1701	0	0	0	0	
C336	1701	6	0	0	541	587	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	295	1701	0	1701	0	0	0	0	275	1701	0	1701	0	0	0	0	282	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	5052	1701	0	1701	0	0	0	0	5365	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	293	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	
C337	1701	6	0	0	539	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	274	1701	0	1701	0	0	0	0	273	1701	0	1701	0	0	0	0	274	1701	0	1701	0	0	0	0	290	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	4581	1701	0	1701	0	0	0	0	4709	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	283	1701	0	1701	0	0	0	0	
C338	1701	6	0	0	545	596	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1701	0	1701	0	0	0	0	276	1701	0	1701	0	0	0	0	278	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	316	1701	0	1701	0	0	0	0	4860	1701	0	1701	0	0	0	0	4895	1701	0	1701	0	0	0	0	287	1701	0	1701	0	0	0	0	288	1701	0	1701	0	0	0	0	287	1701	0	1701	0	0	0	0	
C339	1701	6	0	0	540	600	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	273	1701	0	1701	0	0	0	0	274	1701	0	1701	0	0	0	0	277	1701	0	1701	0	0	0	0	284	1701	0	1701	0	0	0	0	287	1701	0	1701	0	0	0	0	4663	1701	0	1701	0	0	0	0	4453	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	325	1701	0	1701	0	0	0	0	286	1701	0	1701	0	0	0	0	
C34	201	6	0	0	61	76	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C340	1701	6	0	0	515	614	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	273	1701	0	1701	0	0	0	0	280	1701	0	1701	0	0	0	0	284	1701	0	1701	0	0	0	0	315	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	5139	1701	0	1701	0	0	0	0	3666	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	285	1701	0	1701	0	0	0	0	
C341	1751	6	0	0	564	603	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1751	0	1751	0	0	0	0	356	1751	0	1751	0	0	0	0	305	1751	0	1751	0	0	0	0	307	1751	0	1751	0	0	0	0	305	1751	0	1751	0	0	0	0	5388	1751	0	1751	0	0	0	0	4739	1751	0	1751	0	0	0	0	304	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	304	1751	0	1751	0	0	0	0	
C342	1751	6	0	0	554	616	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	301	1751	0	1751	0	0	0	0	301	1751	0	1751	0	0	0	0	303	1751	0	1751	0	0	0	0	5122	1751	0	1751	0	0	0	0	5644	1751	0	1751	0	0	0	0	302	1751	0	1751	0	0	0	0	299	1751	0	1751	0	0	0	0	301	1751	0	1751	0	0	0	0	
C343	1751	6	0	0	563	605	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	289	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	5280	1751	0	1751	0	0	0	0	5214	1751	0	1751	0	0	0	0	299	1751	0	1751	0	0	0	0	296	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	
C344	1751	6	0	0	541	624	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	290	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	291	1751	0	1751	0	0	0	0	317	1751	0	1751	0	0	0	0	5118	1751	0	1751	0	0	0	0	5755	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	295	1751	0	1751	0	0	0	0	302	1751	0	1751	0	0	0	0	
C345	1751	6	0	0	560	602	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1751	0	1751	0	0	0	0	301	1751	0	1751	0	0	0	0	304	1751	0	1751	0	0	0	0	294	1751	0	1751	0	0	0	0	309	1751	0	1751	0	0	0	0	5388	1751	0	1751	0	0	0	0	5081	1751	0	1751	0	0	0	0	303	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	305	1751	0	1751	0	0	0	0	
C346	1751	6	0	0	527	608	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	296	1751	0	1751	0	0	0	0	304	1751	0	1751	0	0	0	0	306	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	309	1751	0	1751	0	0	0	0	5380	1751	0	1751	0	0	0	0	5715	1751	0	1751	0	0	0	0	306	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	308	1751	0	1751	0	0	0	0	
C347	1751	6	0	0	559	617	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	302	1751	0	1751	0	0	0	0	293	1751	0	1751	0	0	0	0	312	1751	0	1751	0	0	0	0	4768	1751	0	1751	0	0	0	0	5001	1751	0	1751	0	0	0	0	301	1751	0	1751	0	0	0	0	295	1751	0	1751	0	0	0	0	304	1751	0	1751	0	0	0	0	
C348	1751	6	0	0	562	629	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1751	0	1751	0	0	0	0	306	1751	0	1751	0	0	0	0	313	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	4369	1751	0	1751	0	0	0	0	5086	1751	0	1751	0	0	0	0	308	1751	0	1751	0	0	0	0	303	1751	0	1751	0	0	0	0	491	1751	0	1751	0	0	0	0	
C349	1751	6	0	0	571	600	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1751	0	1751	0	0	0	0	294	1751	0	1751	0	0	0	0	337	1751	0	1751	0	0	0	0	290	1751	0	1751	0	0	0	0	300	1751	0	1751	0	0	0	0	5155	1751	0	1751	0	0	0	0	5615	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	292	1751	0	1751	0	0	0	0	297	1751	0	1751	0	0	0	0	
C35	201	6	0	0	61	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C350	1751	6	0	0	564	631	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	295	1751	0	1751	0	0	0	0	296	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	291	1751	0	1751	0	0	0	0	314	1751	0	1751	0	0	0	0	5807	1751	0	1751	0	0	0	0	4750	1751	0	1751	0	0	0	0	298	1751	0	1751	0	0	0	0	293	1751	0	1751	0	0	0	0	302	1751	0	1751	0	0	0	0	
C351	1801	6	0	0	584	622	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	311	1801	0	1801	0	0	0	0	310	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	325	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	5882	1801	0	1801	0	0	0	0	5516	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	325	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	
C352	1801	6	0	0	562	623	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	309	1801	0	1801	0	0	0	0	317	1801	0	1801	0	0	0	0	319	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	328	1801	0	1801	0	0	0	0	5341	1801	0	1801	0	0	0	0	6056	1801	0	1801	0	0	0	0	325	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	318	1801	0	1801	0	0	0	0	
C353	1801	6	0	0	570	631	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	310	1801	0	1801	0	0	0	0	305	1801	0	1801	0	0	0	0	317	1801	0	1801	0	0	0	0	333	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	5005	1801	0	1801	0	0	0	0	5746	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	318	1801	0	1801	0	0	0	0	317	1801	0	1801	0	0	0	0	
C354	1801	6	0	0	584	643	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	309	1801	0	1801	0	0	0	0	333	1801	0	1801	0	0	0	0	318	1801	0	1801	0	0	0	0	402	1801	0	1801	0	0	0	0	340	1801	0	1801	0	0	0	0	5361	1801	0	1801	0	0	0	0	6240	1801	0	1801	0	0	0	0	325	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	319	1801	0	1801	0	0	0	0	
C355	1801	6	0	0	573	636	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	309	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	401	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	329	1801	0	1801	0	0	0	0	5664	1801	0	1801	0	0	0	0	5443	1801	0	1801	0	0	0	0	313	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	
C356	1801	6	0	0	558	617	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	312	1801	0	1801	0	0	0	0	395	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	331	1801	0	1801	0	0	0	0	326	1801	0	1801	0	0	0	0	5741	1801	0	1801	0	0	0	0	6089	1801	0	1801	0	0	0	0	318	1801	0	1801	0	0	0	0	325	1801	0	1801	0	0	0	0	324	1801	0	1801	0	0	0	0	
C357	1801	6	0	0	576	629	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	314	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	324	1801	0	1801	0	0	0	0	5210	1801	0	1801	0	0	0	0	5767	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	324	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	
C358	1801	6	0	0	573	615	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	310	1801	0	1801	0	0	0	0	419	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	338	1801	0	1801	0	0	0	0	5889	1801	0	1801	0	0	0	0	5406	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	324	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	
C359	1801	6	0	0	579	629	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	308	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	5649	1801	0	1801	0	0	0	0	5641	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	321	1801	0	1801	0	0	0	0	320	1801	0	1801	0	0	0	0	
C36	201	6	0	0	53	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C360	1801	6	0	0	583	626	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	307	1801	0	1801	0	0	0	0	442	1801	0	1801	0	0	0	0	323	1801	0	1801	0	0	0	0	324	1801	0	1801	0	0	0	0	323	1801	0	1801	0	0	0	0	6196	1801	0	1801	0	0	0	0	5438	1801	0	1801	0	0	0	0	319	1801	0	1801	0	0	0	0	322	1801	0	1801	0	0	0	0	388	1801	0	1801	0	0	0	0	
C361	1851	6	0	0	600	638	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	327	1851	0	1851	0	0	0	0	377	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	355	1851	0	1851	0	0	0	0	340	1851	0	1851	0	0	0	0	6221	1851	0	1851	0	0	0	0	6134	1851	0	1851	0	0	0	0	340	1851	0	1851	0	0	0	0	335	1851	0	1851	0	0	0	0	339	1851	0	1851	0	0	0	0	
C362	1851	6	0	0	598	642	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	325	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	337	1851	0	1851	0	0	0	0	344	1851	0	1851	0	0	0	0	339	1851	0	1851	0	0	0	0	6047	1851	0	1851	0	0	0	0	6622	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	409	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	
C363	1851	6	0	0	595	649	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	323	1851	0	1851	0	0	0	0	331	1851	0	1851	0	0	0	0	334	1851	0	1851	0	0	0	0	340	1851	0	1851	0	0	0	0	453	1851	0	1851	0	0	0	0	5273	1851	0	1851	0	0	0	0	6734	1851	0	1851	0	0	0	0	326	1851	0	1851	0	0	0	0	328	1851	0	1851	0	0	0	0	334	1851	0	1851	0	0	0	0	
C364	1851	6	0	0	601	662	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	326	1851	0	1851	0	0	0	0	354	1851	0	1851	0	0	0	0	337	1851	0	1851	0	0	0	0	343	1851	0	1851	0	0	0	0	342	1851	0	1851	0	0	0	0	5799	1851	0	1851	0	0	0	0	6428	1851	0	1851	0	0	0	0	331	1851	0	1851	0	0	0	0	329	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	
C365	1851	6	0	0	581	648	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	325	1851	0	1851	0	0	0	0	380	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	338	1851	0	1851	0	0	0	0	341	1851	0	1851	0	0	0	0	6345	1851	0	1851	0	0	0	0	5545	1851	0	1851	0	0	0	0	332	1851	0	1851	0	0	0	0	331	1851	0	1851	0	0	0	0	339	1851	0	1851	0	0	0	0	
C366	1851	6	0	0	572	640	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	326	1851	0	1851	0	0	0	0	431	1851	0	1851	0	0	0	0	326	1851	0	1851	0	0	0	0	343	1851	0	1851	0	0	0	0	336	1851	0	1851	0	0	0	0	6241	1851	0	1851	0	0	0	0	6603	1851	0	1851	0	0	0	0	336	1851	0	1851	0	0	0	0	333	1851	0	1851	0	0	0	0	337	1851	0	1851	0	0	0	0	
C367	1851	6	0	0	593	651	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	330	1851	0	1851	0	0	0	0	330	1851	0	1851	0	0	0	0	331	1851	0	1851	0	0	0	0	347	1851	0	1851	0	0	0	0	361	1851	0	1851	0	0	0	0	6017	1851	0	1851	0	0	0	0	6236	1851	0	1851	0	0	0	0	341	1851	0	1851	0	0	0	0	334	1851	0	1851	0	0	0	0	341	1851	0	1851	0	0	0	0	
C368	1851	6	0	0	599	633	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	330	1851	0	1851	0	0	0	0	445	1851	0	1851	0	0	0	0	331	1851	0	1851	0	0	0	0	396	1851	0	1851	0	0	0	0	343	1851	0	1851	0	0	0	0	6150	1851	0	1851	0	0	0	0	6089	1851	0	1851	0	0	0	0	335	1851	0	1851	0	0	0	0	336	1851	0	1851	0	0	0	0	343	1851	0	1851	0	0	0	0	
C369	1851	6	0	0	579	653	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	329	1851	0	1851	0	0	0	0	339	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	354	1851	0	1851	0	0	0	0	351	1851	0	1851	0	0	0	0	6179	1851	0	1851	0	0	0	0	6082	1851	0	1851	0	0	0	0	332	1851	0	1851	0	0	0	0	333	1851	0	1851	0	0	0	0	339	1851	0	1851	0	0	0	0	
C37	201	6	0	0	58	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C370	1851	6	0	0	601	643	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	335	1851	0	1851	0	0	0	0	328	1851	0	1851	0	0	0	0	826	1851	0	1851	0	0	0	0	361	1851	0	1851	0	0	0	0	442	1851	0	1851	0	0	0	0	6780	1851	0	1851	0	0	0	0	6097	1851	0	1851	0	0	0	0	341	1851	0	1851	0	0	0	0	336	1851	0	1851	0	0	0	0	342	1851	0	1851	0	0	0	0	
C371	1901	6	0	0	613	654	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	349	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	367	1901	0	1901	0	0	0	0	7002	1901	0	1901	0	0	0	0	6468	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	
C372	1901	6	0	0	616	660	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	348	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	361	1901	0	1901	0	0	0	0	7132	1901	0	1901	0	0	0	0	6886	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	348	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	
C373	1901	6	0	0	607	656	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	350	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	6024	1901	0	1901	0	0	0	0	6525	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	349	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	
C374	1901	6	0	0	622	663	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	349	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	360	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	6929	1901	0	1901	0	0	0	0	6765	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	
C375	1901	6	0	0	619	656	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	347	1901	0	1901	0	0	0	0	416	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	361	1901	0	1901	0	0	0	0	6687	1901	0	1901	0	0	0	0	6718	1901	0	1901	0	0	0	0	350	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	
C376	1901	6	0	0	588	668	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	350	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	6697	1901	0	1901	0	0	0	0	6586	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	
C377	1901	6	0	0	618	662	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	349	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	357	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	361	1901	0	1901	0	0	0	0	6773	1901	0	1901	0	0	0	0	6711	1901	0	1901	0	0	0	0	362	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	359	1901	0	1901	0	0	0	0	
C378	1901	6	0	0	617	667	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	404	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	6713	1901	0	1901	0	0	0	0	5924	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	433	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	
C379	1901	6	0	0	584	688	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	345	1901	0	1901	0	0	0	0	351	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	358	1901	0	1901	0	0	0	0	355	1901	0	1901	0	0	0	0	7037	1901	0	1901	0	0	0	0	4932	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	347	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	
C38	201	6	0	0	60	73	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	18	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C380	1901	6	0	0	618	652	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	344	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	356	1901	0	1901	0	0	0	0	352	1901	0	1901	0	0	0	0	359	1901	0	1901	0	0	0	0	7077	1901	0	1901	0	0	0	0	6442	1901	0	1901	0	0	0	0	353	1901	0	1901	0	0	0	0	348	1901	0	1901	0	0	0	0	354	1901	0	1901	0	0	0	0	
C381	1951	6	0	0	622	668	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	365	1951	0	1951	0	0	0	0	379	1951	0	1951	0	0	0	0	569	1951	0	1951	0	0	0	0	378	1951	0	1951	0	0	0	0	375	1951	0	1951	0	0	0	0	7072	1951	0	1951	0	0	0	0	7283	1951	0	1951	0	0	0	0	371	1951	0	1951	0	0	0	0	377	1951	0	1951	0	0	0	0	437	1951	0	1951	0	0	0	0	
C382	1951	6	0	0	640	665	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	365	1951	0	1951	0	0	0	0	369	1951	0	1951	0	0	0	0	400	1951	0	1951	0	0	0	0	426	1951	0	1951	0	0	0	0	445	1951	0	1951	0	0	0	0	7698	1951	0	1951	0	0	0	0	7377	1951	0	1951	0	0	0	0	368	1951	0	1951	0	0	0	0	432	1951	0	1951	0	0	0	0	371	1951	0	1951	0	0	0	0	
C383	1951	6	0	0	614	676	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	393	1951	0	1951	0	0	0	0	361	1951	0	1951	0	0	0	0	537	1951	0	1951	0	0	0	0	376	1951	0	1951	0	0	0	0	376	1951	0	1951	0	0	0	0	5359	1951	0	1951	0	0	0	0	7030	1951	0	1951	0	0	0	0	444	1951	0	1951	0	0	0	0	376	1951	0	1951	0	0	0	0	438	1951	0	1951	0	0	0	0	
C384	1951	6	0	0	632	682	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	366	1951	0	1951	0	0	0	0	368	1951	0	1951	0	0	0	0	386	1951	0	1951	0	0	0	0	394	1951	0	1951	0	0	0	0	378	1951	0	1951	0	0	0	0	7408	1951	0	1951	0	0	0	0	6979	1951	0	1951	0	0	0	0	371	1951	0	1951	0	0	0	0	379	1951	0	1951	0	0	0	0	377	1951	0	1951	0	0	0	0	
C385	1951	6	0	0	629	674	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	365	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	454	1951	0	1951	0	0	0	0	419	1951	0	1951	0	0	0	0	477	1951	0	1951	0	0	0	0	7593	1951	0	1951	0	0	0	0	6929	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	376	1951	0	1951	0	0	0	0	
C386	1951	6	0	0	632	680	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	365	1951	0	1951	0	0	0	0	367	1951	0	1951	0	0	0	0	386	1951	0	1951	0	0	0	0	382	1951	0	1951	0	0	0	0	377	1951	0	1951	0	0	0	0	7086	1951	0	1951	0	0	0	0	6959	1951	0	1951	0	0	0	0	366	1951	0	1951	0	0	0	0	375	1951	0	1951	0	0	0	0	454	1951	0	1951	0	0	0	0	
C387	1951	6	0	0	632	683	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	428	1951	0	1951	0	0	0	0	366	1951	0	1951	0	0	0	0	401	1951	0	1951	0	0	0	0	391	1951	0	1951	0	0	0	0	439	1951	0	1951	0	0	0	0	6659	1951	0	1951	0	0	0	0	7319	1951	0	1951	0	0	0	0	372	1951	0	1951	0	0	0	0	379	1951	0	1951	0	0	0	0	378	1951	0	1951	0	0	0	0	
C388	1951	6	0	0	627	669	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	362	1951	0	1951	0	0	0	0	371	1951	0	1951	0	0	0	0	432	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	494	1951	0	1951	0	0	0	0	6832	1951	0	1951	0	0	0	0	6830	1951	0	1951	0	0	0	0	435	1951	0	1951	0	0	0	0	374	1951	0	1951	0	0	0	0	374	1951	0	1951	0	0	0	0	
C389	1951	6	0	0	628	694	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	417	1951	0	1951	0	0	0	0	370	1951	0	1951	0	0	0	0	970	1951	0	1951	0	0	0	0	387	1951	0	1951	0	0	0	0	373	1951	0	1951	0	0	0	0	7694	1951	0	1951	0	0	0	0	6427	1951	0	1951	0	0	0	0	368	1951	0	1951	0	0	0	0	373	1951	0	1951	0	0	0	0	484	1951	0	1951	0	0	0	0	
C39	201	6	0	0	57	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C390	1951	6	0	0	620	674	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	366	1951	0	1951	0	0	0	0	373	1951	0	1951	0	0	0	0	378	1951	0	1951	0	0	0	0	377	1951	0	1951	0	0	0	0	444	1951	0	1951	0	0	0	0	7086	1951	0	1951	0	0	0	0	7252	1951	0	1951	0	0	0	0	434	1951	0	1951	0	0	0	0	376	1951	0	1951	0	0	0	0	369	1951	0	1951	0	0	0	0	
C391	2001	6	0	0	644	685	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	382	2001	0	2001	0	0	0	0	382	2001	0	2001	0	0	0	0	394	2001	0	2001	0	0	0	0	436	2001	0	2001	0	0	0	0	395	2001	0	2001	0	0	0	0	7597	2001	0	2001	0	0	0	0	7667	2001	0	2001	0	0	0	0	396	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	465	2001	0	2001	0	0	0	0	
C392	2001	6	0	0	653	684	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	402	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	395	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	493	2001	0	2001	0	0	0	0	7592	2001	0	2001	0	0	0	0	7458	2001	0	2001	0	0	0	0	394	2001	0	2001	0	0	0	0	399	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	
C393	2001	6	0	0	633	696	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	388	2001	0	2001	0	0	0	0	379	2001	0	2001	0	0	0	0	390	2001	0	2001	0	0	0	0	393	2001	0	2001	0	0	0	0	394	2001	0	2001	0	0	0	0	6424	2001	0	2001	0	0	0	0	7647	2001	0	2001	0	0	0	0	389	2001	0	2001	0	0	0	0	419	2001	0	2001	0	0	0	0	393	2001	0	2001	0	0	0	0	
C394	2001	6	0	0	644	692	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	381	2001	0	2001	0	0	0	0	391	2001	0	2001	0	0	0	0	643	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	400	2001	0	2001	0	0	0	0	8007	2001	0	2001	0	0	0	0	7540	2001	0	2001	0	0	0	0	398	2001	0	2001	0	0	0	0	400	2001	0	2001	0	0	0	0	399	2001	0	2001	0	0	0	0	
C395	2001	6	0	0	648	687	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	378	2001	0	2001	0	0	0	0	380	2001	0	2001	0	0	0	0	395	2001	0	2001	0	0	0	0	396	2001	0	2001	0	0	0	0	454	2001	0	2001	0	0	0	0	7824	2001	0	2001	0	0	0	0	7122	2001	0	2001	0	0	0	0	479	2001	0	2001	0	0	0	0	399	2001	0	2001	0	0	0	0	443	2001	0	2001	0	0	0	0	
C396	2001	6	0	0	643	690	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	376	2001	0	2001	0	0	0	0	386	2001	0	2001	0	0	0	0	392	2001	0	2001	0	0	0	0	412	2001	0	2001	0	0	0	0	406	2001	0	2001	0	0	0	0	7095	2001	0	2001	0	0	0	0	7426	2001	0	2001	0	0	0	0	390	2001	0	2001	0	0	0	0	457	2001	0	2001	0	0	0	0	393	2001	0	2001	0	0	0	0	
C397	2001	6	0	0	643	714	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	383	2001	0	2001	0	0	0	0	387	2001	0	2001	0	0	0	0	408	2001	0	2001	0	0	0	0	404	2001	0	2001	0	0	0	0	416	2001	0	2001	0	0	0	0	6239	2001	0	2001	0	0	0	0	7607	2001	0	2001	0	0	0	0	396	2001	0	2001	0	0	0	0	404	2001	0	2001	0	0	0	0	400	2001	0	2001	0	0	0	0	
C398	2001	6	0	0	645	691	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	414	2001	0	2001	0	0	0	0	376	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	390	2001	0	2001	0	0	0	0	389	2001	0	2001	0	0	0	0	7064	2001	0	2001	0	0	0	0	8008	2001	0	2001	0	0	0	0	382	2001	0	2001	0	0	0	0	393	2001	0	2001	0	0	0	0	390	2001	0	2001	0	0	0	0	
C399	2001	6	0	0	643	708	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	378	2001	0	2001	0	0	0	0	386	2001	0	2001	0	0	0	0	398	2001	0	2001	0	0	0	0	394	2001	0	2001	0	0	0	0	391	2001	0	2001	0	0	0	0	8175	2001	0	2001	0	0	0	0	7512	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	394	2001	0	2001	0	0	0	0	391	2001	0	2001	0	0	0	0	
C4	51	6	0	0	9	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C40	201	6	0	0	63	71	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C400	2001	6	0	0	620	700	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	383	2001	0	2001	0	0	0	0	382	2001	0	2001	0	0	0	0	488	2001	0	2001	0	0	0	0	403	2001	0	2001	0	0	0	0	504	2001	0	2001	0	0	0	0	6265	2001	0	2001	0	0	0	0	8171	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	442	2001	0	2001	0	0	0	0	397	2001	0	2001	0	0	0	0	
C401	2051	6	0	0	652	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	406	2051	0	2051	0	0	0	0	613	2051	0	2051	0	0	0	0	563	2051	0	2051	0	0	0	0	429	2051	0	2051	0	0	0	0	675	2051	0	2051	0	0	0	0	8454	2051	0	2051	0	0	0	0	8088	2051	0	2051	0	0	0	0	437	2051	0	2051	0	0	0	0	416	2051	0	2051	0	0	0	0	418	2051	0	2051	0	0	0	0	
C402	2051	6	0	0	663	714	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	401	2051	0	2051	0	0	0	0	588	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	419	2051	0	2051	0	0	0	0	428	2051	0	2051	0	0	0	0	8274	2051	0	2051	0	0	0	0	8496	2051	0	2051	0	0	0	0	407	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	413	2051	0	2051	0	0	0	0	
C403	2051	6	0	0	664	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	399	2051	0	2051	0	0	0	0	629	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	418	2051	0	2051	0	0	0	0	642	2051	0	2051	0	0	0	0	7785	2051	0	2051	0	0	0	0	9015	2051	0	2051	0	0	0	0	415	2051	0	2051	0	0	0	0	415	2051	0	2051	0	0	0	0	503	2051	0	2051	0	0	0	0	
C404	2051	6	0	0	655	707	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	406	2051	0	2051	0	0	0	0	624	2051	0	2051	0	0	0	0	419	2051	0	2051	0	0	0	0	422	2051	0	2051	0	0	0	0	420	2051	0	2051	0	0	0	0	8614	2051	0	2051	0	0	0	0	7763	2051	0	2051	0	0	0	0	553	2051	0	2051	0	0	0	0	520	2051	0	2051	0	0	0	0	418	2051	0	2051	0	0	0	0	
C405	2051	6	0	0	656	699	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	398	2051	0	2051	0	0	0	0	524	2051	0	2051	0	0	0	0	417	2051	0	2051	0	0	0	0	420	2051	0	2051	0	0	0	0	632	2051	0	2051	0	0	0	0	8411	2051	0	2051	0	0	0	0	9212	2051	0	2051	0	0	0	0	421	2051	0	2051	0	0	0	0	415	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	
C406	2051	6	0	0	657	717	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	403	2051	0	2051	0	0	0	0	808	2051	0	2051	0	0	0	0	597	2051	0	2051	0	0	0	0	417	2051	0	2051	0	0	0	0	408	2051	0	2051	0	0	0	0	7200	2051	0	2051	0	0	0	0	7507	2051	0	2051	0	0	0	0	413	2051	0	2051	0	0	0	0	413	2051	0	2051	0	0	0	0	410	2051	0	2051	0	0	0	0	
C407	2051	6	0	0	650	708	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	403	2051	0	2051	0	0	0	0	530	2051	0	2051	0	0	0	0	412	2051	0	2051	0	0	0	0	539	2051	0	2051	0	0	0	0	581	2051	0	2051	0	0	0	0	8231	2051	0	2051	0	0	0	0	7840	2051	0	2051	0	0	0	0	405	2051	0	2051	0	0	0	0	416	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	
C408	2051	6	0	0	661	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	399	2051	0	2051	0	0	0	0	531	2051	0	2051	0	0	0	0	413	2051	0	2051	0	0	0	0	417	2051	0	2051	0	0	0	0	411	2051	0	2051	0	0	0	0	8148	2051	0	2051	0	0	0	0	8350	2051	0	2051	0	0	0	0	411	2051	0	2051	0	0	0	0	490	2051	0	2051	0	0	0	0	497	2051	0	2051	0	0	0	0	
C409	2051	6	0	0	658	712	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	407	2051	0	2051	0	0	0	0	527	2051	0	2051	0	0	0	0	417	2051	0	2051	0	0	0	0	419	2051	0	2051	0	0	0	0	540	2051	0	2051	0	0	0	0	8874	2051	0	2051	0	0	0	0	8368	2051	0	2051	0	0	0	0	418	2051	0	2051	0	0	0	0	420	2051	0	2051	0	0	0	0	416	2051	0	2051	0	0	0	0	
C41	251	6	0	0	64	99	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	30	251	0	251	0	0	0	0	25	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	
C410	2051	6	0	0	650	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	402	2051	0	2051	0	0	0	0	408	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	431	2051	0	2051	0	0	0	0	426	2051	0	2051	0	0	0	0	7545	2051	0	2051	0	0	0	0	8527	2051	0	2051	0	0	0	0	411	2051	0	2051	0	0	0	0	515	2051	0	2051	0	0	0	0	414	2051	0	2051	0	0	0	0	
C411	2101	6	0	0	670	725	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	425	2101	0	2101	0	0	0	0	430	2101	0	2101	0	0	0	0	433	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	443	2101	0	2101	0	0	0	0	9157	2101	0	2101	0	0	0	0	8669	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	523	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	
C412	2101	6	0	0	678	734	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	453	2101	0	2101	0	0	0	0	427	2101	0	2101	0	0	0	0	431	2101	0	2101	0	0	0	0	495	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	9604	2101	0	2101	0	0	0	0	9309	2101	0	2101	0	0	0	0	431	2101	0	2101	0	0	0	0	426	2101	0	2101	0	0	0	0	432	2101	0	2101	0	0	0	0	
C413	2101	6	0	0	680	726	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	424	2101	0	2101	0	0	0	0	431	2101	0	2101	0	0	0	0	433	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	445	2101	0	2101	0	0	0	0	8999	2101	0	2101	0	0	0	0	9841	2101	0	2101	0	0	0	0	437	2101	0	2101	0	0	0	0	425	2101	0	2101	0	0	0	0	433	2101	0	2101	0	0	0	0	
C414	2101	6	0	0	664	724	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	568	2101	0	2101	0	0	0	0	438	2101	0	2101	0	0	0	0	445	2101	0	2101	0	0	0	0	439	2101	0	2101	0	0	0	0	455	2101	0	2101	0	0	0	0	9755	2101	0	2101	0	0	0	0	8300	2101	0	2101	0	0	0	0	441	2101	0	2101	0	0	0	0	433	2101	0	2101	0	0	0	0	441	2101	0	2101	0	0	0	0	
C415	2101	6	0	0	656	719	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	575	2101	0	2101	0	0	0	0	436	2101	0	2101	0	0	0	0	438	2101	0	2101	0	0	0	0	438	2101	0	2101	0	0	0	0	452	2101	0	2101	0	0	0	0	9336	2101	0	2101	0	0	0	0	9992	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	
C416	2101	6	0	0	668	738	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	572	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	450	2101	0	2101	0	0	0	0	8303	2101	0	2101	0	0	0	0	9006	2101	0	2101	0	0	0	0	437	2101	0	2101	0	0	0	0	427	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	
C417	2101	6	0	0	676	711	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	460	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	438	2101	0	2101	0	0	0	0	427	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	9346	2101	0	2101	0	0	0	0	9216	2101	0	2101	0	0	0	0	467	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	
C418	2101	6	0	0	664	740	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	441	2101	0	2101	0	0	0	0	538	2101	0	2101	0	0	0	0	530	2101	0	2101	0	0	0	0	424	2101	0	2101	0	0	0	0	465	2101	0	2101	0	0	0	0	9031	2101	0	2101	0	0	0	0	8906	2101	0	2101	0	0	0	0	436	2101	0	2101	0	0	0	0	439	2101	0	2101	0	0	0	0	440	2101	0	2101	0	0	0	0	
C419	2101	6	0	0	690	712	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	429	2101	0	2101	0	0	0	0	431	2101	0	2101	0	0	0	0	439	2101	0	2101	0	0	0	0	422	2101	0	2101	0	0	0	0	439	2101	0	2101	0	0	0	0	9603	2101	0	2101	0	0	0	0	9083	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	
C42	251	6	0	0	74	93	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	29	251	0	251	0	0	0	0	25	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C420	2101	6	0	0	673	730	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	436	2101	0	2101	0	0	0	0	434	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	442	2101	0	2101	0	0	0	0	8380	2101	0	2101	0	0	0	0	9382	2101	0	2101	0	0	0	0	435	2101	0	2101	0	0	0	0	437	2101	0	2101	0	0	0	0	441	2101	0	2101	0	0	0	0	
C43	251	6	0	0	75	90	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	27	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C44	251	6	0	0	75	93	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C45	251	6	0	0	76	89	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	25	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	
C46	251	6	0	0	69	94	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	28	251	0	251	0	0	0	0	28	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C47	251	6	0	0	75	95	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	28	251	0	251	0	0	0	0	28	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C48	251	6	0	0	77	93	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	31	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C49	251	6	0	0	73	94	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	26	251	0	251	0	0	0	0	28	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C5	51	6	0	0	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C50	251	6	0	0	73	97	83.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	5	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	27	251	0	251	0	0	0	0	29	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C51	301	6	0	0	79	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	46	301	0	301	0	0	0	0	41	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C52	301	6	0	0	87	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	46	301	0	301	0	0	0	0	35	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C53	301	6	0	0	93	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	50	301	0	301	0	0	0	0	47	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C54	301	6	0	0	83	112	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	11	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	7	301	0	301	0	0	0	0	7	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	46	301	0	301	0	0	0	0	42	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C55	301	6	0	0	87	107	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	44	301	0	301	0	0	0	0	46	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C56	301	6	0	0	85	115	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	11	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	42	301	0	301	0	0	0	0	44	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C57	301	6	0	0	92	109	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	43	301	0	301	0	0	0	0	42	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C58	301	6	0	0	90	107	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	44	301	0	301	0	0	0	0	47	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C59	301	6	0	0	94	115	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	11	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	7	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	41	301	0	301	0	0	0	0	38	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C6	51	6	0	0	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C60	301	6	0	0	95	106	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	42	301	0	301	0	0	0	0	43	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C61	351	6	0	0	98	131	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	64	351	0	351	0	0	0	0	59	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C62	351	6	0	0	100	130	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	10	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	70	351	0	351	0	0	0	0	61	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C63	351	6	0	0	105	126	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	14	351	0	351	0	0	0	0	65	351	0	351	0	0	0	0	51	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C64	351	6	0	0	111	121	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	57	351	0	351	0	0	0	0	65	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C65	351	6	0	0	107	131	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	70	351	0	351	0	0	0	0	64	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C66	351	6	0	0	106	128	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	62	351	0	351	0	0	0	0	63	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C67	351	6	0	0	93	126	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	75	351	0	351	0	0	0	0	66	351	0	351	0	0	0	0	16	351	0	351	0	0	0	0	18	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C68	351	6	0	0	109	130	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	10	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	63	351	0	351	0	0	0	0	56	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C69	351	6	0	0	105	134	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	58	351	0	351	0	0	0	0	69	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C7	51	6	0	0	13	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C70	351	6	0	0	106	123	116.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	68	351	0	351	0	0	0	0	60	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C71	401	6	0	0	120	151	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	95	401	0	401	0	0	0	0	85	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C72	401	6	0	0	125	143	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	90	401	0	401	0	0	0	0	89	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C73	401	6	0	0	119	144	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	13	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	96	401	0	401	0	0	0	0	82	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C74	401	6	0	0	119	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	99	401	0	401	0	0	0	0	94	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C75	401	6	0	0	126	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	86	401	0	401	0	0	0	0	104	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C76	401	6	0	0	111	142	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	89	401	0	401	0	0	0	0	97	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C77	401	6	0	0	123	142	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	13	401	0	401	0	0	0	0	13	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	87	401	0	401	0	0	0	0	79	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	
C78	401	6	0	0	114	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	76	401	0	401	0	0	0	0	102	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C79	401	6	0	0	126	138	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	85	401	0	401	0	0	0	0	86	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	
C8	51	6	0	0	10	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C80	401	6	0	0	124	149	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	84	401	0	401	0	0	0	0	86	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C81	451	6	0	0	137	173	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	126	451	0	451	0	0	0	0	113	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C82	451	6	0	0	136	163	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	121	451	0	451	0	0	0	0	130	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C83	451	6	0	0	136	162	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	19	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	122	451	0	451	0	0	0	0	116	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C84	451	6	0	0	133	168	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	130	451	0	451	0	0	0	0	129	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C85	451	6	0	0	143	157	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	116	451	0	451	0	0	0	0	123	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C86	451	6	0	0	139	161	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	119	451	0	451	0	0	0	0	117	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C87	451	6	0	0	139	167	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	110	451	0	451	0	0	0	0	137	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C88	451	6	0	0	142	156	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	17	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	118	451	0	451	0	0	0	0	114	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	28	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	
C89	451	6	0	0	137	170	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	17	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	114	451	0	451	0	0	0	0	118	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C9	51	6	0	0	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C90	451	6	0	0	136	164	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	110	451	0	451	0	0	0	0	119	451	0	451	0	0	0	0	18	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C91	501	6	0	0	157	187	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C92	501	6	0	0	154	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	165	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C93	501	6	0	0	155	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	157	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C94	501	6	0	0	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	65	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C95	501	6	0	0	140	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C96	501	6	0	0	161	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C97	501	6	0	0	157	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C98	501	6	0	0	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C99	501	6	0	0	154	179	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	147	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	


==> stats-increasing-ifs-no-recursion.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	51	6	0	0	14	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C10	51	6	0	0	13	19	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C1001	1127	6	0	62	106	261	219.33333333333334	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	18	1096	0	1096	0	0	0	0	19	1177	0	1177	0	0	0	0	18	1107	0	1107	0	0	0	0	18	1100	0	1100	0	0	0	0	18	1129	0	1129	0	0	0	0	61	1166	0	1166	0	0	0	0	70	1116	0	1116	0	0	0	0	18	1111	0	1111	0	0	0	0	18	1100	0	1100	0	0	0	0	19	1144	0	1144	0	0	0	0	
C1002	1883	6	0	89	91	338	173.33333333333334	0	0	0.0	0	8	1.5	2	0	0	0.0	19	1740	0	1740	0	0	0	0	22	2093	0	2093	0	0	0	0	20	1857	0	1857	0	0	0	0	18	1822	0	1822	0	0	0	0	20	1994	0	1994	0	0	0	0	76	2073	0	2073	0	0	0	0	55	1812	0	1812	0	0	0	0	19	1880	0	1880	0	0	0	0	18	1822	0	1822	0	0	0	0	20	1943	0	1943	0	0	0	0	
C1003	1477	6	0	77	107	350	198.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	23	1404	0	1404	0	0	0	0	23	1553	0	1553	0	0	0	0	17	1464	0	1464	0	0	0	0	17	1438	0	1438	0	0	0	0	18	1443	0	1443	0	0	0	0	52	1510	0	1510	0	0	0	0	52	1284	0	1284	0	0	0	0	18	1448	0	1448	0	0	0	0	18	1432	0	1432	0	0	0	0	20	1511	0	1511	0	0	0	0	
C1004	1842	6	0	79	151	453	296.5	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	33	1715	0	1715	0	0	0	0	36	1939	0	1939	0	0	0	0	26	1767	0	1767	0	0	0	0	24	1749	0	1749	0	0	0	0	30	1834	0	1834	0	0	0	0	111	1939	0	1939	0	0	0	0	98	1766	0	1766	0	0	0	0	27	1811	0	1811	0	0	0	0	25	1737	0	1737	0	0	0	0	29	1875	0	1875	0	0	0	0	
C1005	850	6	0	55	66	273	154.33333333333334	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	13	838	0	838	0	0	0	0	10	899	0	899	0	0	0	0	9	843	0	843	0	0	0	0	9	838	0	838	0	0	0	0	10	900	0	900	0	0	0	0	34	950	0	950	0	0	0	0	38	899	0	899	0	0	0	0	11	880	0	880	0	0	0	0	10	838	0	838	0	0	0	0	9	903	0	903	0	0	0	0	
C1006	501	6	0	31	62	128	88.0	0	0	0.0	0	1	0.5	3	0	0	0.0	4	471	0	471	0	0	0	0	6	551	0	551	0	0	0	0	5	478	0	478	0	0	0	0	5	473	0	473	0	0	0	0	6	524	0	524	0	0	0	0	19	543	0	543	0	0	0	0	15	471	0	471	0	0	0	0	5	493	0	493	0	0	0	0	5	473	0	473	0	0	0	0	5	515	0	515	0	0	0	0	
C1007	967	6	0	63	51	147	81.83333333333333	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	9	903	0	903	0	0	0	0	8	1061	0	1061	0	0	0	0	8	960	0	960	0	0	0	0	7	908	0	908	0	0	0	0	8	999	0	999	0	0	0	0	26	1050	0	1050	0	0	0	0	25	919	0	919	0	0	0	0	8	961	0	961	0	0	0	0	7	908	0	908	0	0	0	0	9	993	0	993	0	0	0	0	
C1008	1275	6	0	79	53	283	139.0	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	12	1201	0	1201	0	0	0	0	13	1339	0	1339	0	0	0	0	13	1248	0	1248	0	0	0	0	13	1239	0	1239	0	0	0	0	14	1301	0	1301	0	0	0	0	47	1342	0	1342	0	0	0	0	44	1295	0	1295	0	0	0	0	13	1285	0	1285	0	0	0	0	12	1239	0	1239	0	0	0	0	13	1313	0	1313	0	0	0	0	
C1009	1316	6	0	135	36	104	68.16666666666667	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	7	1250	0	1250	0	0	0	0	8	1442	0	1442	0	0	0	0	7	1236	0	1236	0	0	0	0	7	1194	0	1194	0	0	0	0	8	1337	0	1337	0	0	0	0	22	1464	0	1464	0	0	0	0	19	1196	0	1196	0	0	0	0	7	1254	0	1254	0	0	0	0	7	1162	0	1162	0	0	0	0	8	1308	0	1308	0	0	0	0	
C1010	1167	6	0	71	41	142	87.5	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	8	1137	0	1137	0	0	0	0	10	1299	0	1299	0	0	0	0	9	1219	0	1219	0	0	0	0	8	1155	0	1155	0	0	0	0	10	1241	0	1241	0	0	0	0	38	1310	0	1310	0	0	0	0	25	1102	0	1102	0	0	0	0	9	1187	0	1187	0	0	0	0	8	1111	0	1111	0	0	0	0	10	1271	0	1271	0	0	0	0	
C1011	8461	6	0	659	194	671	462.1666666666667	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	67	8084	0	8084	0	0	0	0	83	9267	0	9267	0	0	0	0	73	8575	0	8575	0	0	0	0	73	8527	0	8527	0	0	0	0	75	8625	0	8625	0	0	0	0	211	9173	0	9173	0	0	0	0	221	8117	0	8117	0	0	0	0	71	8562	0	8562	0	0	0	0	72	8236	0	8236	0	0	0	0	81	9109	0	9109	0	0	0	0	
C1012	50874	6	0	4679	192	1915	659.6666666666666	0	0	0.0	0	5	2.0	5	0	0	0.0	587	46949	0	46949	0	0	0	0	800	57539	0	57539	0	0	0	0	658	51489	0	51489	0	0	0	0	626	47855	0	47855	0	0	0	0	745	54056	0	54056	0	0	0	0	1779	57136	0	57136	0	0	0	0	1708	51371	0	51371	0	0	0	0	654	51621	0	51621	0	0	0	0	623	47811	0	47811	0	0	0	0	701	54751	0	54751	0	0	0	0	
C1013	5429	6	0	527	107	652	318.8333333333333	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	49	5224	0	5224	0	0	0	0	90	6598	0	6598	0	0	0	0	53	5374	0	5374	0	0	0	0	54	5320	0	5320	0	0	0	0	60	5894	0	5894	0	0	0	0	191	6157	0	6157	0	0	0	0	160	5360	0	5360	0	0	0	0	54	5559	0	5559	0	0	0	0	52	5288	0	5288	0	0	0	0	60	5826	0	5826	0	0	0	0	
C1014	11706	6	0	1139	272	809	623.3333333333334	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	121	11377	0	11377	0	0	0	0	224	13551	0	13551	0	0	0	0	134	11456	0	11456	0	0	0	0	132	11096	0	11096	0	0	0	0	156	12425	0	12425	0	0	0	0	506	13446	0	13446	0	0	0	0	431	11989	0	11989	0	0	0	0	139	11720	0	11720	0	0	0	0	133	11096	0	11096	0	0	0	0	156	12531	0	12531	0	0	0	0	
C1015	6255	6	0	529	346	1197	615.3333333333334	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	77	5974	0	5974	0	0	0	0	136	7341	0	7341	0	0	0	0	86	6143	0	6143	0	0	0	0	84	6105	0	6105	0	0	0	0	93	6652	0	6652	0	0	0	0	287	6989	0	6989	0	0	0	0	312	6089	0	6089	0	0	0	0	84	6398	0	6398	0	0	0	0	86	6105	0	6105	0	0	0	0	91	6662	0	6662	0	0	0	0	
C1016	7337	6	0	647	104	380	235.16666666666666	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	59	7197	0	7197	0	0	0	0	110	8925	0	8925	0	0	0	0	69	7483	0	7483	0	0	0	0	62	7357	0	7357	0	0	0	0	72	8078	0	8078	0	0	0	0	230	8779	0	8779	0	0	0	0	211	7309	0	7309	0	0	0	0	66	7804	0	7804	0	0	0	0	63	7261	0	7261	0	0	0	0	74	8461	0	8461	0	0	0	0	
C1017	12464	6	0	1079	70	1357	356.1666666666667	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	98	12345	0	12345	0	0	0	0	110	12921	0	12921	0	0	0	0	102	12330	0	12330	0	0	0	0	101	12201	0	12201	0	0	0	0	110	12634	0	12634	0	0	0	0	300	13080	0	13080	0	0	0	0	306	12377	0	12377	0	0	0	0	106	12271	0	12271	0	0	0	0	97	12041	0	12041	0	0	0	0	117	12667	0	12667	0	0	0	0	
C1018	9060	6	0	879	263	1109	507.0	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	81	8485	0	8485	0	0	0	0	101	10187	0	10187	0	0	0	0	88	9035	0	9035	0	0	0	0	85	8547	0	8547	0	0	0	0	93	9347	0	9347	0	0	0	0	251	9910	0	9910	0	0	0	0	269	8442	0	8442	0	0	0	0	89	9107	0	9107	0	0	0	0	83	8507	0	8507	0	0	0	0	97	9535	0	9535	0	0	0	0	
C1019	11890	6	0	1007	178	1184	469.0	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	100	11633	0	11633	0	0	0	0	122	13373	0	13373	0	0	0	0	107	11807	0	11807	0	0	0	0	108	11760	0	11760	0	0	0	0	119	12718	0	12718	0	0	0	0	326	12654	0	12654	0	0	0	0	345	12250	0	12250	0	0	0	0	121	12179	0	12179	0	0	0	0	107	11736	0	11736	0	0	0	0	119	12545	0	12545	0	0	0	0	
C1020	6456	6	0	494	369	553	458.6666666666667	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	60	6030	0	6030	0	0	0	0	105	7173	0	7173	0	0	0	0	65	6299	0	6299	0	0	0	0	63	6111	0	6111	0	0	0	0	71	6608	0	6608	0	0	0	0	225	6897	0	6897	0	0	0	0	224	6162	0	6162	0	0	0	0	66	6413	0	6413	0	0	0	0	63	6066	0	6066	0	0	0	0	72	6773	0	6773	0	0	0	0	
C1021	110387	6	0	12239	496	2254	1065.8333333333333	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	2160	102251	0	102251	0	0	0	0	3029	120023	0	120023	0	0	0	0	3431	110231	0	110231	0	0	0	0	2448	97059	0	97059	0	0	0	0	2649	109109	0	109109	0	0	0	0	4233	111043	0	111043	0	0	0	0	4240	98415	0	98415	0	0	0	0	2706	107917	0	107917	0	0	0	0	2332	96859	0	96859	0	0	0	0	2958	113999	0	113999	0	0	0	0	
C1022	76412	6	0	9179	442	4139	1568.3333333333333	0	0	0.0	0	9	2.5	5	0	0	0.0	1387	74868	0	74868	0	0	0	0	2066	91091	0	91091	0	0	0	0	1681	76545	0	76545	0	0	0	0	1460	74168	0	74168	0	0	0	0	1907	84154	0	84154	0	0	0	0	3566	82484	0	82484	0	0	0	0	3780	84779	0	84779	0	0	0	0	1703	79414	0	79414	0	0	0	0	1448	74148	0	74148	0	0	0	0	1897	84803	0	84803	0	0	0	0	
C1023	57817	6	0	7487	533	1261	765.5	0	0	0.0	1	7	3.0	6	0	0	0.0	743	56848	0	56848	0	0	0	0	1098	72049	0	72049	0	0	0	0	739	56511	0	56511	0	0	0	0	820	56058	0	56058	0	0	0	0	1076	61947	0	61947	0	0	0	0	1777	67656	0	67656	0	0	0	0	1549	54793	0	54793	0	0	0	0	993	58351	0	58351	0	0	0	0	762	55902	0	55902	0	0	0	0	1030	63761	0	63761	0	0	0	0	
C1024	99999	6	0	10607	1072	8632	3127.1666666666665	0	0	0.0	1	5	2.0	6	0	0	0.0	2014	95785	0	95785	0	0	0	0	2859	117255	0	117255	0	0	0	0	2281	99673	0	99673	0	0	0	0	2111	97663	0	97663	0	0	0	0	2532	108911	0	108911	0	0	0	0	5240	113767	0	113767	0	0	0	0	4500	98377	0	98377	0	0	0	0	2379	101955	0	101955	0	0	0	0	2109	97171	0	97171	0	0	0	0	2454	105879	0	105879	0	0	0	0	
C1025	40683	6	0	5039	566	4196	1473.8333333333333	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	577	36932	0	36932	0	0	0	0	913	44255	0	44255	0	0	0	0	882	37873	0	37873	0	0	0	0	626	37188	0	37188	0	0	0	0	817	40865	0	40865	0	0	0	0	1835	42825	0	42825	0	0	0	0	1625	37710	0	37710	0	0	0	0	765	39689	0	39689	0	0	0	0	611	37108	0	37108	0	0	0	0	805	40323	0	40323	0	0	0	0	
C1026	45583	6	0	5471	372	1468	697.6666666666666	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	504	44292	0	44292	0	0	0	0	754	53591	0	53591	0	0	0	0	527	45265	0	45265	0	0	0	0	554	45265	0	45265	0	0	0	0	598	48451	0	48451	0	0	0	0	1236	49869	0	49869	0	0	0	0	1238	46862	0	46862	0	0	0	0	570	47078	0	47078	0	0	0	0	561	45265	0	45265	0	0	0	0	629	49815	0	49815	0	0	0	0	
C1027	55669	6	0	5781	1315	6959	2795.0	0	0	0.0	0	6	2.0	5	0	0	0.0	964	55027	0	55027	0	0	0	0	1207	61839	0	61839	0	0	0	0	1044	53609	0	53609	0	0	0	0	1022	53329	0	53329	0	0	0	0	1139	56254	0	56254	0	0	0	0	2677	58140	0	58140	0	0	0	0	2873	51989	0	51989	0	0	0	0	1062	54168	0	54168	0	0	0	0	1002	52741	0	52741	0	0	0	0	1216	57943	0	57943	0	0	0	0	
C1028	105213	6	0	13529	463	2602	1513.5	0	0	0.0	0	4	1.8333333333333333	5	0	0	0.0	2288	91922	0	91922	0	0	0	0	3448	118172	0	118172	0	0	0	0	2686	98640	0	98640	0	0	0	0	2548	93932	0	93932	0	0	0	0	3255	106210	0	106210	0	0	0	0	4987	116474	0	116474	0	0	0	0	4336	96498	0	96498	0	0	0	0	2656	98497	0	98497	0	0	0	0	2408	93070	0	93070	0	0	0	0	2959	104943	0	104943	0	0	0	0	
C1029	124055	6	0	10367	1043	5020	2948.1666666666665	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	2522	119823	0	119823	0	0	0	0	3959	142083	0	142083	0	0	0	0	2965	120775	0	120775	0	0	0	0	2823	120071	0	120071	0	0	0	0	3311	128995	0	128995	0	0	0	0	7060	138187	0	138187	0	0	0	0	7212	124441	0	124441	0	0	0	0	3109	123793	0	123793	0	0	0	0	2677	120071	0	120071	0	0	0	0	3533	129047	0	129047	0	0	0	0	
C1030	27743	6	0	3455	496	1139	738.3333333333334	0	0	0.0	0	5	2.3333333333333335	4	0	0	0.0	315	27232	0	27232	0	0	0	0	360	30935	0	30935	0	0	0	0	335	27525	0	27525	0	0	0	0	352	27248	0	27248	0	0	0	0	547	28260	0	28260	0	0	0	0	706	29096	0	29096	0	0	0	0	721	27498	0	27498	0	0	0	0	323	27854	0	27854	0	0	0	0	311	27240	0	27240	0	0	0	0	357	29823	0	29823	0	0	0	0	
C1031	348784	6	0	59199	422	6716	2030.1666666666667	0	0	0.0	0	17	6.5	5	0	0	0.0	61510	344688	0	344688	0	0	0	0	76475	422011	0	422011	0	0	0	0	58978	344176	0	344176	0	0	0	0	63837	342296	0	342296	0	0	0	0	65198	369817	0	369817	0	0	0	0	98721	421905	0	421905	0	0	0	0	61983	341440	0	341440	0	0	0	0	63196	356406	0	356406	0	0	0	0	58687	341144	0	341144	0	0	0	0	69550	384523	0	384523	0	0	0	0	
C1032	671359	6	0	95423	963	2908	1723.5	0	0	0.0	0	11	4.5	5	0	0	0.0	275841	647163	0	647163	0	0	0	0	403898	826703	0	826703	0	0	0	0	289843	657995	0	657995	0	0	0	0	295909	653827	0	653827	0	0	0	0	353362	756568	0	756568	0	0	0	0	403370	776659	0	776659	0	0	0	0	306078	668145	0	668145	0	0	0	0	301870	687733	0	687733	0	0	0	0	291964	651899	0	651899	0	0	0	0	347707	720015	0	720015	0	0	0	0	
C1033	283110	6	0	44267	839	7078	2379.1666666666665	0	0	0.0	0	29	7.0	5	0	0	0.0	20422	259332	0	259332	0	0	0	0	34121	337078	0	337078	0	0	0	0	21065	266084	0	266084	0	0	0	0	19161	258506	0	258506	0	0	0	0	29488	299491	0	299491	0	0	0	0	40836	312355	0	312355	0	0	0	0	28744	280066	0	280066	0	0	0	0	23371	273375	0	273375	0	0	0	0	20741	255626	0	255626	0	0	0	0	23869	277110	0	277110	0	0	0	0	
C1034	55987	6	0	8975	437	2433	973.1666666666666	0	0	0.0	0	23	5.5	4	0	0	0.0	768	52682	0	52682	0	0	0	0	1076	60581	0	60581	0	0	0	0	977	52980	0	52980	0	0	0	0	1020	52372	0	52372	0	0	0	0	1185	55840	0	55840	0	0	0	0	2074	56881	0	56881	0	0	0	0	1789	53648	0	53648	0	0	0	0	1086	53136	0	53136	0	0	0	0	1040	52372	0	52372	0	0	0	0	1038	54843	0	54843	0	0	0	0	
C1035	449895	6	0	60527	1537	9914	4636.5	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	75895	432727	0	432727	0	0	0	0	101565	513051	0	513051	0	0	0	0	72403	428883	0	428883	0	0	0	0	72404	419071	0	419071	0	0	0	0	81046	467297	0	467297	0	0	0	0	107822	500603	0	500603	0	0	0	0	89620	444971	0	444971	0	0	0	0	73970	448175	0	448175	0	0	0	0	75214	417151	0	417151	0	0	0	0	77608	460559	0	460559	0	0	0	0	
C1036	275073	6	0	26111	1385	6950	3246.8333333333335	0	0	0.0	0	11	4.0	4	0	0	0.0	14110	267188	0	267188	0	0	0	0	16218	322611	0	322611	0	0	0	0	15222	271072	0	271072	0	0	0	0	14740	265896	0	265896	0	0	0	0	13315	293376	0	293376	0	0	0	0	24108	294989	0	294989	0	0	0	0	17622	273318	0	273318	0	0	0	0	20359	278594	0	278594	0	0	0	0	12936	256680	0	256680	0	0	0	0	18153	301819	0	301819	0	0	0	0	
C1037	307939	6	0	32831	2106	8316	4836.666666666667	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	15445	294355	0	294355	0	0	0	0	21450	342799	0	342799	0	0	0	0	16205	302767	0	302767	0	0	0	0	16015	297091	0	297091	0	0	0	0	22186	319383	0	319383	0	0	0	0	30914	335611	0	335611	0	0	0	0	31255	304181	0	304181	0	0	0	0	17847	307996	0	307996	0	0	0	0	17864	295795	0	295795	0	0	0	0	22819	318919	0	318919	0	0	0	0	
C1038	668952	6	0	74303	1343	12670	4661.166666666667	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	169104	644336	0	644336	0	0	0	0	217669	799903	0	799903	0	0	0	0	166907	684103	0	684103	0	0	0	0	175161	663120	0	663120	0	0	0	0	201648	739659	0	739659	0	0	0	0	212423	757260	0	757260	0	0	0	0	187032	667376	0	667376	0	0	0	0	207681	707871	0	707871	0	0	0	0	193205	662544	0	662544	0	0	0	0	214014	740727	0	740727	0	0	0	0	
C1039	232991	6	0	33791	1288	4576	2751.5	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	11471	227455	0	227455	0	0	0	0	17720	290695	0	290695	0	0	0	0	12323	233455	0	233455	0	0	0	0	12339	232319	0	232319	0	0	0	0	14260	260163	0	260163	0	0	0	0	22934	270871	0	270871	0	0	0	0	17976	236471	0	236471	0	0	0	0	12693	239782	0	239782	0	0	0	0	11895	230015	0	230015	0	0	0	0	12786	248267	0	248267	0	0	0	0	
C1040	97843	6	0	15039	587	2799	1352.5	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	2294	94869	0	94869	0	0	0	0	3457	133219	0	133219	0	0	0	0	2386	97841	0	97841	0	0	0	0	2650	97180	0	97180	0	0	0	0	2837	113225	0	113225	0	0	0	0	4982	123819	0	123819	0	0	0	0	3860	98487	0	98487	0	0	0	0	2472	101009	0	101009	0	0	0	0	2347	96216	0	96216	0	0	0	0	2537	105071	0	105071	0	0	0	0	
C2	51	6	0	0	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C3	51	6	0	0	15	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C4	51	6	0	0	9	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C5	51	6	0	0	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C6	51	6	0	0	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C7	51	6	0	0	13	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C8	51	6	0	0	10	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C9	51	6	0	0	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	


==> stats-increasing-ifs-with-recursion.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C10862051	235	5	5	2	74	93	85.6	5	5	5.0	0	0	0.0	0	6	19	11.12	8	234	0	236	1	118	118	118.0	11	339	0	342	2	104	119	111.5	11	335	0	338	2	102	118	110.0	12	334	0	337	2	102	117	109.5	10	255	0	258	3	2	117	46.666666666666664	11	258	0	261	2	22	119	70.5	13	334	0	337	2	102	117	109.5	12	336	0	339	3	2	118	73.66666666666667	11	334	0	337	2	102	117	109.5	11	337	0	340	2	103	119	111.0	
C10862073	233	5	5	2	72	96	84.4	5	5	5.0	0	1	0.2	1	5	19	10.72	9	295	0	298	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	11	314	0	317	3	30	30	30.0	10	301	0	304	3	30	30	30.0	12	303	0	306	3	30	30	30.0	12	304	0	307	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	315	0	318	3	30	30	30.0	
C10862075	230	5	5	2	72	95	84.6	5	5	5.0	0	0	0.0	0	4	21	10.36	11	304	0	306	2	69	69	69.0	11	311	0	313	2	72	72	72.0	11	306	0	308	2	70	70	70.0	12	310	0	312	2	69	69	69.0	12	315	0	317	2	69	69	69.0	13	312	0	314	2	72	72	72.0	15	326	0	328	2	69	69	69.0	12	315	0	317	2	69	69	69.0	12	324	0	326	2	69	69	69.0	12	327	0	329	2	70	70	70.0	
C10862087	236	5	5	2	74	98	84.8	5	5	5.0	0	0	0.0	0	5	21	9.88	9	263	0	265	2	33	33	33.0	11	284	0	286	2	33	33	33.0	10	271	0	273	2	33	33	33.0	9	269	0	271	2	33	33	33.0	10	284	0	286	2	33	33	33.0	12	272	0	274	2	33	33	33.0	11	271	0	273	2	33	33	33.0	9	271	0	273	2	33	33	33.0	9	269	0	271	2	33	33	33.0	10	274	0	276	2	33	33	33.0	
C10862100	233	5	5	2	77	97	84.4	5	5	5.0	0	1	0.2	1	5	21	10.16	14	416	0	420	4	75	78	76.5	15	430	0	434	4	69	84	76.5	18	567	0	573	4	82	141	111.5	15	431	0	435	4	74	82	78.0	17	494	0	499	4	71	138	93.25	17	422	0	426	4	73	80	76.5	16	412	0	416	4	73	78	75.5	14	427	0	431	4	69	82	76.75	14	431	0	435	4	74	82	78.0	15	436	0	440	4	74	83	78.5	
C10862137	230	5	5	2	71	97	84.2	5	5	5.0	0	0	0.0	0	6	17	10.72	8	233	0	236	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	236	0	239	3	30	41	35.0	9	238	0	241	3	30	41	35.0	10	238	0	241	3	30	41	35.0	11	245	0	248	3	30	41	35.0	8	241	0	244	3	30	41	35.0	9	239	0	242	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	239	5	5	2	80	94	84.8	5	5	5.0	0	1	0.2	1	3	21	9.8	9	279	0	281	2	34	34	34.0	8	281	0	283	2	34	34	34.0	8	277	0	279	2	34	34	34.0	9	280	0	282	2	34	34	34.0	10	282	0	284	2	34	34	34.0	11	286	0	288	2	34	34	34.0	10	269	0	271	2	34	34	34.0	9	284	0	286	2	34	34	34.0	8	276	0	278	2	34	34	34.0	10	281	0	283	2	34	34	34.0	
C10862209	239	5	5	2	77	106	84.2	5	5	5.0	0	1	0.2	1	5	19	10.16	13	415	0	419	4	36	143	89.5	13	448	0	452	4	36	156	96.0	14	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	15	453	0	457	4	36	155	95.25	19	470	0	474	4	36	168	102.0	18	442	0	446	4	36	158	97.0	17	539	0	544	5	36	161	85.6	17	539	0	544	5	36	161	86.0	18	553	0	558	5	36	166	88.0	
C10862223	231	5	5	2	78	96	85.0	5	5	5.0	0	1	0.2	1	4	18	10.6	9	286	0	287	1	105	105	105.0	9	291	0	292	1	108	108	108.0	10	294	0	295	1	106	106	106.0	10	288	0	289	1	105	105	105.0	10	292	0	293	1	107	107	107.0	11	289	0	290	1	108	108	108.0	11	288	0	289	1	105	105	105.0	10	288	0	289	1	105	105	105.0	9	288	0	289	1	105	105	105.0	9	290	0	291	1	105	105	105.0	
C10862240	234	5	5	2	81	89	84.4	5	5	5.0	0	1	0.2	1	6	14	10.04	9	307	0	310	3	68	73	69.66666666666667	10	314	0	317	3	68	77	71.0	9	311	0	314	3	68	75	70.33333333333333	10	310	0	313	3	68	73	69.66666666666667	10	314	0	317	3	68	77	71.0	12	312	0	315	3	68	74	70.0	12	303	0	306	3	68	73	69.66666666666667	10	310	0	313	3	68	74	70.0	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C11235813	246	5	5	3	71	104	87.4	5	5	5.0	0	1	0.2	1	3	19	10.92	17	539	0	544	5	39	188	68.8	18	591	0	596	5	39	212	73.6	19	626	0	631	5	39	230	77.2	18	556	0	561	5	39	193	69.8	19	602	0	607	5	39	229	77.0	21	551	0	556	5	39	194	70.0	21	530	0	535	5	39	182	67.6	19	588	0	593	5	39	194	70.0	95	556	0	561	5	39	193	69.8	17	559	0	564	5	39	195	70.2	
C11235831	250	5	5	3	79	93	87.2	5	5	5.0	0	0	0.0	0	5	19	10.32	13	366	0	367	1	118	118	118.0	13	368	0	369	1	128	128	128.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	22	592	0	593	1	249	249	249.0	20	472	0	473	1	128	128	128.0	16	366	0	367	1	118	118	118.0	21	592	0	593	1	122	122	122.0	22	591	0	592	1	120	120	120.0	21	597	0	598	1	126	126	126.0	
C11235834	252	5	5	3	81	92	87.0	5	5	5.0	0	1	0.2	1	3	22	10.48	12	354	0	358	4	45	88	71.75	16	489	0	494	5	61	127	83.8	16	497	0	502	5	64	132	85.4	17	495	0	500	5	64	132	85.4	13	363	0	367	4	65	77	73.5	18	459	0	464	5	53	108	78.4	15	356	0	360	4	53	88	73.75	16	498	0	503	5	65	132	85.6	17	496	0	501	5	64	132	85.4	16	496	0	501	5	69	125	85.0	
C11235847	248	5	5	3	79	104	86.4	5	5	5.0	0	1	0.2	1	6	18	11.24	8	238	0	240	1	80	80	80.0	9	256	0	258	2	4	89	46.5	9	248	0	250	2	4	86	45.0	8	248	0	250	2	4	83	43.5	9	255	0	257	2	14	83	48.5	11	250	0	252	2	4	85	44.5	11	241	0	243	2	3	80	41.5	9	248	0	250	2	4	86	45.0	9	244	0	246	2	3	83	43.0	9	250	0	252	2	3	86	44.5	
C11235882	281	5	5	4	79	126	97.6	5	5	5.0	0	0	0.0	0	6	51	12.68	15	408	0	410	1	373	373	373.0	16	421	0	423	1	383	383	383.0	18	442	0	444	1	392	392	392.0	21	549	0	551	1	443	443	443.0	17	418	0	420	1	380	380	380.0	20	434	0	436	1	390	390	390.0	20	408	0	410	1	373	373	373.0	21	555	0	557	1	444	444	444.0	17	438	0	440	1	388	388	388.0	21	550	0	552	1	444	444	444.0	
C11235889	267	5	5	3	74	108	88.6	5	5	5.0	0	0	0.0	0	5	25	10.88	18	528	0	536	8	17	151	60.25	19	547	0	557	8	23	159	62.5	19	536	0	544	8	13	153	60.25	20	540	0	548	8	13	153	60.75	23	613	0	624	10	4	155	56.7	28	638	0	649	9	17	152	65.77777777777777	23	512	0	520	8	12	142	57.5	20	548	0	557	9	2	162	55.0	26	648	0	659	9	13	152	66.0	26	699	0	714	9	22	166	71.55555555555556	
C11235897	238	5	5	3	71	101	86.2	5	5	5.0	0	1	0.2	1	4	17	10.48	9	281	0	282	1	227	227	227.0	10	281	0	282	1	234	234	234.0	10	288	0	289	1	231	231	231.0	10	285	0	286	1	230	230	230.0	10	286	0	287	1	231	231	231.0	13	282	0	283	1	234	234	234.0	12	282	0	283	1	227	227	227.0	11	286	0	287	1	231	231	231.0	10	284	0	285	1	229	229	229.0	10	289	0	290	1	232	232	232.0	
C11235899	292	5	5	4	79	108	98.2	5	5	5.0	0	0	0.0	0	6	41	12.56	20	518	0	526	3	4	226	124.0	21	541	0	549	3	5	238	131.66666666666666	68	543	0	551	2	159	231	195.0	22	535	0	543	2	157	226	191.5	22	525	0	533	3	4	227	126.33333333333333	27	539	0	547	3	5	236	130.33333333333334	27	536	0	544	3	15	223	129.33333333333334	21	540	0	548	3	17	226	131.66666666666666	22	516	0	524	3	5	226	123.66666666666667	21	528	0	536	3	5	232	127.66666666666667	
C11235901	254	5	5	3	81	102	88.2	5	5	5.0	0	1	0.2	1	6	23	10.24	16	456	0	462	4	49	107	77.25	17	461	0	467	4	49	107	77.25	22	606	0	615	8	9	105	54.875	28	748	0	760	12	8	79	47.0	27	678	0	690	11	2	82	44.72727272727273	24	500	0	506	4	54	107	86.5	33	676	0	688	8	48	75	61.5	22	604	0	613	8	8	105	54.625	24	606	0	615	8	8	107	54.875	23	621	0	630	8	8	109	56.375	
C11235902	270	5	5	4	82	108	92.4	5	5	5.0	0	1	0.2	1	5	30	11.96	17	462	0	467	4	72	170	96.5	18	469	0	474	4	72	177	98.25	18	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	19	472	0	477	5	6	170	78.4	23	470	0	475	4	72	178	98.5	24	485	0	490	4	72	179	98.75	17	466	0	471	5	2	170	77.6	19	474	0	479	4	72	174	97.5	18	478	0	483	4	72	178	98.5	
C11362716	259	5	5	4	73	103	88.8	5	5	5.0	0	0	0.0	0	6	24	11.36	14	398	0	404	5	4	128	73.0	19	401	0	407	5	4	126	73.6	86	420	0	426	5	3	124	73.6	16	424	0	430	5	2	124	74.4	19	492	0	500	8	2	135	56.625	25	500	0	508	8	3	130	56.375	18	395	0	401	5	4	127	72.4	17	428	0	434	5	2	126	75.2	17	419	0	425	5	2	124	73.4	17	433	0	439	5	2	127	76.2	
C11362728	272	5	5	4	65	106	90.4	5	5	5.0	0	1	0.2	1	5	21	11.04	15	439	0	443	4	59	70	67.25	17	475	0	479	4	70	75	73.75	16	440	0	444	4	59	70	67.25	16	452	0	456	4	60	74	70.5	17	466	0	470	4	62	74	69.75	20	464	0	468	4	60	76	72.0	19	445	0	449	4	64	70	68.5	16	456	0	460	4	62	74	70.25	16	440	0	444	4	59	70	67.25	16	457	0	461	4	60	74	70.5	
C11362729	264	5	5	4	79	97	89.8	5	5	5.0	0	1	0.2	1	5	19	10.52	10	281	0	284	2	111	118	114.5	10	302	0	305	2	114	125	119.5	19	524	0	530	6	27	111	75.0	19	516	0	522	6	27	111	74.0	18	475	0	480	5	27	112	82.2	14	298	0	301	2	114	121	117.5	23	525	0	531	6	26	118	76.0	19	519	0	525	6	27	109	74.16666666666667	20	510	0	516	6	27	108	73.0	20	525	0	531	6	27	111	75.0	
C11362737	306	5	5	6	81	117	100.0	5	5	5.0	0	1	0.4	2	3	20	9.72	17	559	0	565	6	35	69	46.333333333333336	18	577	0	583	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	70	46.666666666666664	19	569	0	575	6	35	69	46.333333333333336	24	571	0	577	6	35	72	47.333333333333336	23	563	0	569	6	35	72	47.333333333333336	19	573	0	579	6	35	70	46.5	19	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	71	47.0	
C11362741	295	5	5	5	84	123	100.2	5	5	5.0	0	1	0.2	1	5	36	12.44	33	870	0	878	4	73	316	193.25	40	1029	0	1041	10	4	179	93.1	34	866	0	874	4	75	312	192.75	35	870	0	878	4	76	312	193.5	41	963	0	974	10	4	168	87.3	53	1041	0	1053	10	9	179	94.5	46	970	0	982	10	13	163	87.6	40	987	0	998	9	23	167	99.0	36	870	0	878	4	76	312	193.5	37	886	0	894	4	77	319	197.5	
C11362752	282	5	5	5	83	119	96.0	5	5	5.0	0	1	0.2	1	5	29	11.24	20	541	0	551	6	34	118	81.33333333333333	22	581	0	591	6	34	127	85.33333333333333	24	627	0	637	6	21	150	92.0	24	612	0	622	6	19	145	89.66666666666667	24	615	0	625	9	6	148	60.666666666666664	31	611	0	621	6	16	150	92.0	28	572	0	582	6	23	134	86.0	25	621	0	631	8	2	147	68.375	25	612	0	622	6	19	145	89.66666666666667	25	629	0	639	6	19	150	92.33333333333333	
C11362759	282	5	5	6	78	110	95.4	5	5	5.0	0	0	0.0	0	4	30	12.0	14	401	0	408	3	9	261	107.33333333333333	15	411	0	418	4	2	259	82.25	16	420	0	427	3	10	271	112.33333333333333	17	417	0	424	3	10	271	111.33333333333333	16	400	0	407	4	2	257	79.75	16	368	0	375	3	4	225	95.0	18	417	0	424	3	9	274	111.66666666666667	16	423	0	430	3	10	271	113.33333333333333	16	417	0	424	3	10	271	111.33333333333333	17	423	0	430	3	10	271	113.33333333333333	
C11362766	265	5	5	4	63	109	90.6	5	5	5.0	0	0	0.0	0	5	25	11.32	10	270	0	273	2	92	137	114.5	15	405	0	410	5	10	169	72.6	15	381	0	386	5	15	150	68.0	16	392	0	397	5	14	152	68.4	18	468	0	476	7	4	148	60.857142857142854	20	416	0	421	5	10	170	73.2	13	282	0	285	2	94	139	116.5	15	384	0	389	5	18	144	66.8	15	392	0	397	5	14	152	68.4	16	400	0	405	5	14	156	70.0	
C11362769	264	5	5	4	76	107	90.0	5	5	5.0	0	0	0.0	0	6	26	11.76	20	538	0	550	10	2	95	50.2	25	640	0	652	10	9	133	60.4	23	565	0	577	10	3	100	52.8	23	563	0	573	8	12	99	61.5	24	570	0	581	9	12	109	58.888888888888886	24	507	0	516	8	2	107	60.375	26	544	0	554	8	16	98	60.75	22	561	0	571	8	12	100	61.5	23	563	0	573	8	12	99	61.5	25	625	0	637	10	12	108	58.8	
C11362770	256	5	5	4	82	105	89.6	5	5	5.0	0	2	0.4	1	7	19	10.88	21	662	0	669	5	3	229	118.2	21	665	0	672	5	3	231	118.8	22	691	0	698	5	6	232	124.2	23	685	0	692	5	4	236	122.6	24	690	0	697	7	4	235	88.85714285714286	28	662	0	669	5	3	233	119.0	29	678	0	685	5	6	236	121.2	23	675	0	682	5	6	232	121.0	23	678	0	685	5	6	232	121.6	24	683	0	690	5	6	234	122.4	
C11444030	275	5	5	5	82	99	91.4	5	5	5.0	0	1	0.2	1	5	22	11.16	11	292	0	296	4	33	104	57.0	24	469	0	476	6	19	109	67.66666666666667	19	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	18	503	0	511	7	2	109	63.0	13	292	0	296	4	31	104	57.25	28	627	0	637	8	31	119	70.625	18	514	0	521	6	34	125	71.66666666666667	17	472	0	479	6	30	106	68.33333333333333	18	477	0	484	6	30	107	69.0	
C11444033	279	5	5	5	86	102	91.4	5	5	5.0	0	0	0.0	0	6	22	11.64	12	311	0	315	4	3	53	35.0	20	367	0	372	4	43	62	48.5	15	397	0	402	4	42	61	47.5	16	377	0	382	4	37	53	43.5	16	376	0	380	4	2	66	38.0	17	342	0	347	4	30	56	43.0	18	352	0	356	4	7	53	36.0	16	386	0	391	4	34	58	44.0	15	377	0	382	4	37	53	43.5	16	380	0	385	4	35	58	44.25	
C11444043	270	5	5	5	79	100	92.2	5	5	5.0	0	1	0.2	1	3	24	11.28	20	513	0	519	5	41	188	90.8	30	550	0	556	5	41	204	97.2	27	671	0	679	5	64	197	122.0	22	552	0	558	5	53	196	98.2	23	550	0	556	6	11	197	82.5	27	552	0	558	6	4	201	82.33333333333333	25	512	0	518	6	9	188	77.0	21	566	0	572	5	53	195	101.2	22	553	0	559	5	53	193	98.6	23	569	0	575	5	53	200	101.4	
C11444046	286	5	5	5	75	115	93.6	5	5	5.0	0	0	0.0	0	5	28	12.16	28	777	0	795	12	7	161	59.166666666666664	40	787	0	805	12	2	166	60.0	27	723	0	741	12	3	147	56.666666666666664	21	571	0	583	12	3	106	44.0	23	594	0	606	12	3	118	44.166666666666664	36	785	0	803	12	3	169	59.833333333333336	26	575	0	587	12	3	108	44.166666666666664	22	579	0	591	12	3	109	44.5	20	565	0	577	12	3	106	43.5	22	578	0	590	12	3	108	44.333333333333336	
C11444048	273	5	5	5	78	101	89.8	5	5	5.0	0	1	0.2	1	2	20	11.16	44	1127	0	1145	18	9	173	56.55555555555556	66	1190	0	1208	18	9	179	59.888888888888886	50	1219	0	1237	14	7	181	77.28571428571429	48	1167	0	1185	18	2	189	58.77777777777778	49	1194	0	1212	18	2	184	59.22222222222222	59	1197	0	1215	18	9	179	60.333333333333336	55	1140	0	1158	18	4	186	57.111111111111114	48	1194	0	1212	17	2	182	63.23529411764706	47	1161	0	1179	18	2	186	58.44444444444444	50	1223	0	1241	18	2	192	61.77777777777778	
C11444065	314	5	5	6	75	132	102.0	5	5	5.0	0	1	0.4	2	4	29	11.12	28	778	0	790	10	3	157	66.2	44	836	0	848	10	9	160	71.2	31	852	0	864	12	7	157	61.333333333333336	33	842	0	854	12	3	165	61.0	39	996	0	1011	14	3	162	63.07142857142857	38	800	0	812	10	3	160	68.0	40	820	0	832	8	38	157	85.0	32	850	0	862	12	3	162	61.416666666666664	33	836	0	848	12	3	162	60.5	34	858	0	870	12	3	167	62.333333333333336	
C11444075	320	5	5	6	90	116	104.4	5	5	5.0	0	0	0.0	0	4	40	14.12	23	528	0	533	5	43	89	61.4	32	537	0	542	5	45	89	62.6	26	596	0	601	5	46	106	70.0	27	594	0	599	5	45	106	69.4	25	545	0	550	5	43	89	62.2	29	544	0	549	5	46	91	64.0	29	546	0	551	5	43	94	63.4	25	556	0	561	5	43	106	65.0	26	588	0	593	5	43	106	68.2	29	644	0	649	5	45	122	75.8	
C11444081	312	5	5	6	87	123	105.2	5	5	5.0	0	0	0.0	0	4	46	14.04	14	326	0	331	2	69	222	145.5	19	340	0	345	3	3	237	103.0	17	395	0	400	3	10	271	121.33333333333333	17	364	0	369	3	10	253	111.0	16	349	0	354	4	4	243	79.5	21	364	0	369	3	6	253	111.0	19	342	0	347	3	2	238	101.0	16	368	0	373	3	19	264	112.33333333333333	18	374	0	379	3	19	263	114.33333333333333	18	388	0	393	3	19	277	119.0	
C11444093	277	5	5	5	73	105	92.2	5	5	5.0	0	1	0.2	1	6	24	11.32	22	595	0	602	7	3	145	68.28571428571429	35	632	0	639	6	34	159	82.5	24	605	0	612	7	4	146	69.14285714285714	24	616	0	623	7	12	145	72.14285714285714	35	861	0	870	8	34	145	91.75	30	635	0	642	6	34	152	82.0	28	595	0	602	7	3	145	68.28571428571429	23	604	0	611	7	4	146	70.28571428571429	24	616	0	623	7	12	145	72.14285714285714	25	623	0	630	7	12	146	72.57142857142857	
C11444102	271	5	5	5	85	106	92.2	5	5	5.0	0	1	0.2	1	6	30	11.24	27	759	0	768	6	37	322	118.66666666666667	40	768	0	777	6	37	326	120.0	28	747	0	756	6	37	317	116.66666666666667	39	996	0	1010	11	23	179	84.9090909090909	32	814	0	824	8	37	174	95.875	34	746	0	755	6	37	319	116.5	33	748	0	757	6	37	318	116.5	29	785	0	795	9	3	153	82.11111111111111	28	761	0	770	6	37	323	119.33333333333333	29	764	0	773	6	37	324	119.66666666666667	
C125	206	5	5	0	69	94	80.0	5	5	5.0	0	0	0.0	0	3	15	9.48	6	202	0	203	1	35	35	35.0	6	203	0	204	1	35	35	35.0	6	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	204	0	205	1	35	35	35.0	8	203	0	204	1	35	35	35.0	8	204	0	205	1	35	35	35.0	7	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	
C132	206	5	5	0	70	88	80.0	5	5	5.0	0	0	0.0	0	4	17	10.36	7	209	0	210	1	83	83	83.0	6	205	0	206	1	83	83	83.0	6	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	205	0	206	1	83	83	83.0	9	201	0	202	1	83	83	83.0	8	204	0	205	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	11	210	0	211	1	83	83	83.0	
C209	206	5	5	0	70	90	80.0	5	5	5.0	0	0	0.0	0	5	17	10.0	7	206	0	207	1	141	141	141.0	6	210	0	211	1	141	141	141.0	7	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	207	0	208	1	141	141	141.0	8	206	0	207	1	141	141	141.0	8	203	0	204	1	141	141	141.0	7	220	0	221	1	141	141	141.0	8	221	0	222	1	141	141	141.0	8	221	0	222	1	141	141	141.0	
C214	206	5	5	0	73	89	80.0	5	5	5.0	0	0	0.0	0	3	15	9.6	6	206	0	207	1	142	142	142.0	7	207	0	208	1	142	142	142.0	8	237	0	238	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	211	0	212	1	142	142	142.0	8	206	0	207	1	142	142	142.0	9	214	0	215	1	142	142	142.0	7	219	0	220	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	207	0	208	1	142	142	142.0	
C339	206	5	5	0	71	85	80.0	5	5	5.0	0	0	0.0	0	5	16	10.04	6	204	0	205	1	124	124	124.0	6	201	0	202	1	124	124	124.0	6	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	7	201	0	202	1	124	124	124.0	9	204	0	205	1	124	124	124.0	7	204	0	205	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	6	209	0	210	1	124	124	124.0	
C346	206	5	5	0	69	90	80.0	5	5	5.0	0	0	0.0	0	3	17	10.8	6	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C392	206	5	5	0	74	91	80.0	5	5	5.0	0	0	0.0	0	4	17	10.2	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	6	208	0	209	1	133	133	133.0	8	205	0	206	1	133	133	133.0	8	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	
C463	206	5	5	0	77	86	80.0	5	5	5.0	0	0	0.0	0	2	17	9.8	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	7	205	0	206	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	206	5	5	0	67	88	80.0	5	5	5.0	0	0	0.0	0	5	17	10.08	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C474	206	5	5	0	64	92	80.0	5	5	5.0	0	0	0.0	0	5	15	10.28	6	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	6	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	
C9712300	219	5	5	1	74	88	82.6	5	5	5.0	0	0	0.0	0	4	23	10.8	7	228	0	230	1	151	151	151.0	7	234	0	236	1	157	157	157.0	7	221	0	223	1	148	148	148.0	8	224	0	226	1	152	152	152.0	10	241	0	243	2	7	157	82.0	9	232	0	234	1	156	156	156.0	10	226	0	228	1	150	150	150.0	7	223	0	225	1	151	151	151.0	7	220	0	222	1	147	147	147.0	8	226	0	228	1	153	153	153.0	
C9712320	223	5	5	1	68	93	82.8	5	5	5.0	0	0	0.0	0	6	25	10.52	7	215	0	215	0	0	0	0	8	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	8	218	0	218	0	0	0	0	10	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	7	219	0	219	0	0	0	0	7	219	0	219	0	0	0	0	7	221	0	221	0	0	0	0	
C9712379	225	5	5	1	74	92	82.6	5	5	5.0	0	0	0.0	0	6	17	9.84	7	228	0	230	2	53	135	94.0	7	226	0	228	2	55	131	93.0	8	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	58	130	94.0	9	235	0	237	2	60	130	95.0	10	232	0	234	2	57	131	94.0	8	244	0	246	2	69	119	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	57	131	94.0	
C9712419	217	5	5	1	80	87	82.0	5	5	5.0	0	1	0.2	1	5	14	10.2	11	348	0	350	2	34	34	34.0	10	350	0	352	2	34	34	34.0	12	371	0	373	2	34	34	34.0	12	371	0	373	2	34	34	34.0	11	362	0	364	2	34	34	34.0	13	350	0	352	2	34	34	34.0	12	318	0	320	2	34	34	34.0	11	372	0	374	2	34	34	34.0	12	371	0	373	2	34	34	34.0	12	373	0	375	2	34	34	34.0	
C9712495	218	5	5	1	78	85	82.2	5	5	5.0	0	0	0.0	0	5	21	11.12	8	225	0	226	1	156	156	156.0	7	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	9	227	0	228	1	158	158	158.0	10	229	0	230	1	160	160	160.0	10	225	0	226	1	156	156	156.0	7	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	224	5	5	1	73	93	82.6	5	5	5.0	0	0	0.0	0	5	21	9.6	7	223	0	225	2	89	93	91.0	8	231	0	233	2	90	93	91.5	12	354	0	357	3	89	93	91.66666666666667	13	354	0	357	3	89	93	91.66666666666667	8	232	0	234	2	89	93	91.0	15	354	0	357	3	89	93	91.66666666666667	11	231	0	233	2	88	93	90.5	11	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	
C9712572	227	5	5	1	77	90	83.4	5	5	5.0	0	1	0.2	1	6	15	9.68	6	220	0	220	0	0	0	0	6	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	8	222	0	222	0	0	0	0	8	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	
C9712652	216	5	5	1	75	87	82.2	5	5	5.0	0	0	0.0	0	5	16	9.76	7	237	0	239	2	19	147	83.0	8	239	0	241	2	20	148	84.0	7	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	10	238	0	240	2	12	151	81.5	8	219	0	221	2	2	147	74.5	9	239	0	241	2	21	147	84.0	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	228	5	5	1	76	88	82.4	5	5	5.0	0	1	0.2	1	5	15	9.52	10	325	0	327	2	101	101	101.0	9	330	0	332	2	101	101	101.0	10	333	0	335	2	101	101	101.0	11	346	0	348	2	101	101	101.0	12	360	0	362	2	101	101	101.0	14	334	0	336	2	101	101	101.0	13	346	0	348	2	101	101	101.0	10	342	0	344	2	101	101	101.0	11	342	0	344	2	101	101	101.0	11	346	0	348	2	101	101	101.0	
C9712695	217	5	5	1	73	87	82.4	5	5	5.0	0	0	0.0	0	4	17	10.44	8	226	0	228	2	48	69	58.5	7	225	0	227	2	47	69	58.0	11	345	0	348	3	55	69	64.33333333333333	8	235	0	237	2	61	69	65.0	10	233	0	235	2	57	69	63.0	10	231	0	233	2	53	69	61.0	10	240	0	242	2	55	69	62.0	12	352	0	355	3	58	69	65.33333333333333	8	241	0	243	2	56	69	62.5	11	348	0	351	3	61	69	66.33333333333333	


==> stats-increasing-procedures-no-ifs.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	201	5	0	0	75	86	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C10	201	5	0	0	67	96	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C10166	211	5	10	0	69	94	80.0	10	10	10.0	0	0	0.0	0	2	11	5.46	7	206	0	207	1	100	100	100.0	7	204	0	205	1	100	100	100.0	8	217	0	218	1	100	100	100.0	8	217	0	218	1	100	100	100.0	7	203	0	204	1	100	100	100.0	9	209	0	210	1	100	100	100.0	9	215	0	216	1	100	100	100.0	7	208	0	209	1	100	100	100.0	8	217	0	218	1	100	100	100.0	8	217	0	218	1	100	100	100.0	
C125	206	5	5	0	69	94	80.0	5	5	5.0	0	0	0.0	0	3	15	9.48	6	202	0	203	1	35	35	35.0	6	203	0	204	1	35	35	35.0	6	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	204	0	205	1	35	35	35.0	8	203	0	204	1	35	35	35.0	8	204	0	205	1	35	35	35.0	7	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	
C132	206	5	5	0	70	88	80.0	5	5	5.0	0	0	0.0	0	4	17	10.36	7	209	0	210	1	83	83	83.0	6	205	0	206	1	83	83	83.0	6	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	205	0	206	1	83	83	83.0	9	201	0	202	1	83	83	83.0	8	204	0	205	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	11	210	0	211	1	83	83	83.0	
C2	201	5	0	0	66	93	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	12	201	0	201	0	0	0	0	11	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C209	206	5	5	0	70	90	80.0	5	5	5.0	0	0	0.0	0	5	17	10.0	7	206	0	207	1	141	141	141.0	6	210	0	211	1	141	141	141.0	7	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	207	0	208	1	141	141	141.0	8	206	0	207	1	141	141	141.0	8	203	0	204	1	141	141	141.0	7	220	0	221	1	141	141	141.0	8	221	0	222	1	141	141	141.0	8	221	0	222	1	141	141	141.0	
C214	206	5	5	0	73	89	80.0	5	5	5.0	0	0	0.0	0	3	15	9.6	6	206	0	207	1	142	142	142.0	7	207	0	208	1	142	142	142.0	8	237	0	238	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	211	0	212	1	142	142	142.0	8	206	0	207	1	142	142	142.0	9	214	0	215	1	142	142	142.0	7	219	0	220	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	207	0	208	1	142	142	142.0	
C2187983	216	5	15	0	77	83	80.0	15	15	15.0	0	0	0.0	0	0	8	3.7733333333333334	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	
C3	201	5	0	0	73	88	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	14	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C30747	211	5	10	0	72	90	80.0	10	10	10.0	0	0	0.0	0	2	12	5.72	7	206	0	207	1	164	164	164.0	8	206	0	207	1	164	164	164.0	7	208	0	209	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	205	0	206	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	205	0	206	1	164	164	164.0	8	208	0	209	1	164	164	164.0	8	205	0	206	1	164	164	164.0	7	205	0	206	1	164	164	164.0	
C339	206	5	5	0	71	85	80.0	5	5	5.0	0	0	0.0	0	5	16	10.04	6	204	0	205	1	124	124	124.0	6	201	0	202	1	124	124	124.0	6	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	7	201	0	202	1	124	124	124.0	9	204	0	205	1	124	124	124.0	7	204	0	205	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	6	209	0	210	1	124	124	124.0	
C346	206	5	5	0	69	90	80.0	5	5	5.0	0	0	0.0	0	3	17	10.8	6	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C37578	211	5	10	0	69	88	80.0	10	10	10.0	0	0	0.0	0	2	12	5.6	7	201	0	202	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	203	0	204	1	40	40	40.0	8	204	0	205	1	40	40	40.0	8	211	0	212	1	40	40	40.0	8	201	0	202	1	40	40	40.0	8	205	0	206	1	40	40	40.0	8	203	0	204	1	40	40	40.0	8	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	
C392	206	5	5	0	74	91	80.0	5	5	5.0	0	0	0.0	0	4	17	10.2	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	6	208	0	209	1	133	133	133.0	8	205	0	206	1	133	133	133.0	8	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	
C4	201	5	0	0	74	86	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	17	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C463	206	5	5	0	77	86	80.0	5	5	5.0	0	0	0.0	0	2	17	9.8	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	7	205	0	206	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	206	5	5	0	67	88	80.0	5	5	5.0	0	0	0.0	0	5	17	10.08	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C46767	211	5	10	0	76	90	80.0	10	10	10.0	0	0	0.0	0	2	12	5.4	8	205	0	206	1	139	139	139.0	8	205	0	206	1	139	139	139.0	8	215	0	216	1	139	139	139.0	8	205	0	206	1	139	139	139.0	8	205	0	206	1	139	139	139.0	8	208	0	209	1	139	139	139.0	9	213	0	214	1	139	139	139.0	8	215	0	216	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	
C474	206	5	5	0	64	92	80.0	5	5	5.0	0	0	0.0	0	5	15	10.28	6	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	6	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	
C4926236	216	5	15	0	67	92	80.0	15	15	15.0	0	0	0.0	0	0	7	3.8133333333333335	8	214	0	215	1	112	112	112.0	8	214	0	215	1	112	112	112.0	10	236	0	237	1	112	112	112.0	8	208	0	209	1	112	112	112.0	8	208	0	209	1	112	112	112.0	9	214	0	215	1	112	112	112.0	9	208	0	209	1	112	112	112.0	10	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	
C5	201	5	0	0	72	92	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C6	201	5	0	0	62	95	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C60285	211	5	10	0	74	89	80.0	10	10	10.0	0	0	0.0	0	1	14	5.54	8	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	8	206	0	207	1	138	138	138.0	8	207	0	208	1	138	138	138.0	8	206	0	207	1	138	138	138.0	8	205	0	206	1	138	138	138.0	7	206	0	207	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	
C6425197	216	5	15	0	72	89	80.0	15	15	15.0	0	0	0.0	0	0	10	3.533333333333333	8	204	0	205	1	14	14	14.0	8	207	0	208	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	222	0	223	1	14	14	14.0	9	215	0	216	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	205	0	206	1	14	14	14.0	9	222	0	223	1	14	14	14.0	9	223	0	224	1	14	14	14.0	9	223	0	224	1	14	14	14.0	
C6852353	216	5	15	0	71	100	80.0	15	15	15.0	0	0	0.0	0	0	11	3.7066666666666666	9	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	220	0	221	1	177	177	177.0	10	220	0	221	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	
C68691	211	5	10	0	69	89	80.0	10	10	10.0	0	0	0.0	0	1	10	5.24	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C69205	211	5	10	0	71	86	80.0	10	10	10.0	0	0	0.0	0	2	11	5.72	7	204	0	205	1	66	66	66.0	7	207	0	208	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	8	207	0	208	1	66	66	66.0	9	207	0	208	1	66	66	66.0	8	203	0	204	1	66	66	66.0	8	205	0	206	1	66	66	66.0	8	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	
C7	201	5	0	0	74	85	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	14	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C78320	211	5	10	0	72	87	80.0	10	10	10.0	0	0	0.0	0	0	10	5.6	7	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	9	213	0	214	1	90	90	90.0	9	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	
C8	201	5	0	0	75	85	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	15	201	0	201	0	0	0	0	16	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C8406660	216	5	15	0	72	86	80.0	15	15	15.0	0	0	0.0	0	0	9	3.5733333333333333	8	210	0	211	1	130	130	130.0	8	202	0	203	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	10	209	0	210	1	130	130	130.0	10	208	0	209	1	130	130	130.0	10	220	0	221	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	
C8540650	216	5	15	0	69	92	80.0	15	15	15.0	0	0	0.0	0	1	8	3.6533333333333333	9	205	0	206	1	55	55	55.0	8	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	10	205	0	206	1	55	55	55.0	9	205	0	206	1	55	55	55.0	9	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	
C8735382	216	5	15	0	66	96	80.0	15	15	15.0	0	0	0.0	0	0	10	3.6933333333333334	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	10	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	9	203	0	204	1	34	34	34.0	9	203	0	204	1	34	34	34.0	
C8882277	216	5	15	0	72	88	80.0	15	15	15.0	0	0	0.0	0	0	8	3.72	9	213	0	214	1	127	127	127.0	9	213	0	214	1	127	127	127.0	10	235	0	236	1	127	127	127.0	10	235	0	236	1	127	127	127.0	9	214	0	215	1	127	127	127.0	9	219	0	220	1	127	127	127.0	9	216	0	217	1	127	127	127.0	10	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	10	235	0	236	1	127	127	127.0	
C9	201	5	0	0	70	89	80.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	13	201	0	201	0	0	0	0	13	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C90372	211	5	10	0	61	90	80.0	10	10	10.0	0	0	0.0	0	2	10	5.68	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	8	203	0	204	1	25	25	25.0	8	201	0	202	1	25	25	25.0	8	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	203	0	204	1	25	25	25.0	
C913478	216	5	15	0	61	96	80.0	15	15	15.0	0	0	0.0	0	0	11	4.04	8	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	203	0	204	1	166	166	166.0	8	203	0	204	1	166	166	166.0	8	204	0	205	1	166	166	166.0	8	203	0	204	1	166	166	166.0	8	207	0	208	1	166	166	166.0	8	207	0	208	1	166	166	166.0	
C9414	211	5	10	0	70	90	80.0	10	10	10.0	0	0	0.0	0	2	10	5.28	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C9712244	216	5	15	0	58	95	80.0	15	15	15.0	0	0	0.0	0	0	9	3.64	8	203	0	204	1	45	45	45.0	8	203	0	204	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	203	0	204	1	45	45	45.0	9	203	0	204	1	45	45	45.0	9	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	


==> stats-increasing-processes.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	501	5	0	0	186	216	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	151	501	0	501	0	0	0	0	183	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C10	501	5	0	0	186	213	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	177	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C100	501	6	0	0	157	184	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	151	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C101	501	55	0	0	9	32	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	193	501	0	501	0	0	0	0	190	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C102	501	55	0	0	12	27	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	194	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	50	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C103	501	55	0	0	10	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	192	501	0	501	0	0	0	0	193	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C104	501	55	0	0	10	33	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	192	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C105	501	55	0	0	9	29	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	196	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C106	501	55	0	0	10	30	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	198	501	0	501	0	0	0	0	192	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C107	501	55	0	0	9	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C108	501	55	0	0	10	29	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	236	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	201	501	0	501	0	0	0	0	193	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	51	501	0	501	0	0	0	0	
C109	501	55	0	0	6	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	199	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C11	501	10	0	0	87	116	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	148	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C110	501	55	0	0	10	26	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	202	501	0	501	0	0	0	0	196	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C111	501	60	0	0	8	28	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	195	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C112	501	60	0	0	9	27	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	192	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C113	501	60	0	0	8	27	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	196	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C114	501	60	0	0	8	24	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	198	501	0	501	0	0	0	0	200	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C115	501	60	0	0	9	24	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	196	501	0	501	0	0	0	0	198	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C116	501	60	0	0	8	33	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	190	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C117	501	60	0	0	6	25	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	195	501	0	501	0	0	0	0	198	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C118	501	60	0	0	10	26	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	195	501	0	501	0	0	0	0	196	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C119	501	60	0	0	7	25	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C12	501	10	0	0	91	117	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	151	501	0	501	0	0	0	0	150	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C120	501	60	0	0	9	31	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	187	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C121	501	65	0	0	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	201	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C122	501	65	0	0	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	202	501	0	501	0	0	0	0	201	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C123	501	65	0	0	6	23	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	209	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C124	501	65	0	0	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C125	501	65	0	0	7	29	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	202	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C126	501	65	0	0	6	28	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C127	501	65	0	0	8	24	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	209	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C128	501	65	0	0	8	24	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	203	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C129	501	65	0	0	7	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C13	501	10	0	0	86	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C130	501	65	0	0	6	27	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	201	501	0	501	0	0	0	0	201	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C131	501	70	0	0	8	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C132	501	70	0	0	3	24	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C133	501	70	0	0	7	24	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	203	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C134	501	70	0	0	5	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C135	501	70	0	0	7	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C136	501	70	0	0	7	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C137	501	70	0	0	7	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C138	501	70	0	0	8	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C139	501	70	0	0	4	23	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	199	501	0	501	0	0	0	0	202	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C14	501	10	0	0	90	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C140	501	70	0	0	7	21	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C141	501	75	0	0	1	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	203	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C142	501	75	0	0	6	23	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C143	501	75	0	0	3	25	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C144	501	75	0	0	6	22	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	203	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C145	501	75	0	0	6	28	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C146	501	75	0	0	4	23	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	229	501	0	501	0	0	0	0	209	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C147	501	75	0	0	4	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C148	501	75	0	0	7	21	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	209	501	0	501	0	0	0	0	209	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C149	501	75	0	0	6	21	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C15	501	10	0	0	82	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C150	501	75	0	0	6	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	205	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C151	501	80	0	0	4	23	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C152	501	80	0	0	5	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	232	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C153	501	80	0	0	4	19	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	217	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C154	501	80	0	0	4	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C155	501	80	0	0	5	24	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	211	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C156	501	80	0	0	5	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	204	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C157	501	80	0	0	6	22	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C158	501	80	0	0	4	23	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C159	501	80	0	0	6	26	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	208	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C16	501	10	0	0	83	117	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	150	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C160	501	80	0	0	4	26	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	223	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C161	501	85	0	0	4	22	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C162	501	85	0	0	4	24	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C163	501	85	0	0	5	22	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C164	501	85	0	0	4	21	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	219	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C165	501	85	0	0	3	19	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C166	501	85	0	0	4	20	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C167	501	85	0	0	3	19	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C168	501	85	0	0	5	18	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C169	501	85	0	0	5	21	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C17	501	10	0	0	86	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	171	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C170	501	85	0	0	4	23	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C171	501	90	0	0	4	23	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	219	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C172	501	90	0	0	3	20	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	226	501	0	501	0	0	0	0	221	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C173	501	90	0	0	3	24	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	221	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C174	501	90	0	0	4	23	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C175	501	90	0	0	4	22	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C176	501	90	0	0	5	21	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	222	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C177	501	90	0	0	4	19	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	220	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C178	501	90	0	0	5	20	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C179	501	90	0	0	3	27	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C18	501	10	0	0	89	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	159	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C180	501	90	0	0	3	22	11.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	228	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C181	501	95	0	0	4	24	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C182	501	95	0	0	4	19	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	213	501	0	501	0	0	0	0	223	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C183	501	95	0	0	4	19	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	206	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	50	501	0	501	0	0	0	0	
C184	501	95	0	0	3	22	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	217	501	0	501	0	0	0	0	226	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C185	501	95	0	0	4	17	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	221	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C186	501	95	0	0	4	21	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	223	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C187	501	95	0	0	3	18	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	215	501	0	501	0	0	0	0	217	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C188	501	95	0	0	4	17	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C189	501	95	0	0	5	22	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	210	501	0	501	0	0	0	0	216	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C19	501	10	0	0	90	121	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	159	501	0	501	0	0	0	0	148	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C190	501	95	0	0	4	18	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	212	501	0	501	0	0	0	0	219	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C191	501	100	0	0	3	16	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	68	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C192	501	100	0	0	3	19	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	227	501	0	501	0	0	0	0	222	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C193	501	100	0	0	3	17	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	136	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	230	501	0	501	0	0	0	0	228	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C194	501	100	0	0	5	16	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	233	501	0	501	0	0	0	0	227	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	51	501	0	501	0	0	0	0	
C195	501	100	0	0	4	18	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	231	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C196	501	100	0	0	4	21	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	232	501	0	501	0	0	0	0	222	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C197	501	100	0	0	4	19	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	222	501	0	501	0	0	0	0	218	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C198	501	100	0	0	3	20	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	227	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C199	501	100	0	0	3	18	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	235	501	0	501	0	0	0	0	214	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C2	501	5	0	0	185	223	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C20	501	10	0	0	85	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	157	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C200	501	100	0	0	3	18	10.0	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	225	501	0	501	0	0	0	0	224	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C21	501	15	0	0	54	88	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	146	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C22	501	15	0	0	45	80	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	150	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C23	501	15	0	0	53	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	145	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C24	501	15	0	0	53	83	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C25	501	15	0	0	57	79	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	152	501	0	501	0	0	0	0	152	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C26	501	15	0	0	54	84	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C27	501	15	0	0	48	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	148	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C28	501	15	0	0	58	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	152	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C29	501	15	0	0	54	78	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	145	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C3	501	5	0	0	189	222	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	151	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C30	501	15	0	0	54	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C31	501	20	0	0	37	63	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C32	501	20	0	0	40	62	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C33	501	20	0	0	30	61	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C34	501	20	0	0	38	63	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	170	501	0	501	0	0	0	0	174	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C35	501	20	0	0	40	59	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	159	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C36	501	20	0	0	34	71	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C37	501	20	0	0	37	58	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	157	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C38	501	20	0	0	41	61	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	156	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C39	501	20	0	0	37	64	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	178	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C4	501	5	0	0	186	210	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C40	501	20	0	0	36	67	50.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	159	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C41	501	25	0	0	27	48	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	170	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C42	501	25	0	0	26	55	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C43	501	25	0	0	31	48	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C44	501	25	0	0	27	53	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C45	501	25	0	0	27	56	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	167	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C46	501	25	0	0	29	54	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	165	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C47	501	25	0	0	30	56	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	161	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C48	501	25	0	0	29	51	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C49	501	25	0	0	26	62	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C5	501	5	0	0	193	210	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	140	501	0	501	0	0	0	0	163	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C50	501	25	0	0	27	50	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	167	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C51	501	30	0	0	22	50	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	170	501	0	501	0	0	0	0	174	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C52	501	30	0	0	24	47	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	175	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C53	501	30	0	0	24	47	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	169	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C54	501	30	0	0	25	42	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	175	501	0	501	0	0	0	0	167	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C55	501	30	0	0	24	42	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	175	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C56	501	30	0	0	24	46	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	171	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C57	501	30	0	0	21	49	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	176	501	0	501	0	0	0	0	171	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C58	501	30	0	0	26	45	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	175	501	0	501	0	0	0	0	167	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C59	501	30	0	0	21	48	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	174	501	0	501	0	0	0	0	165	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C6	501	5	0	0	187	218	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	174	501	0	501	0	0	0	0	194	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C60	501	30	0	0	25	43	33.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	172	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C61	501	35	0	0	12	46	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	48	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	183	501	0	501	0	0	0	0	174	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C62	501	35	0	0	20	38	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	176	501	0	501	0	0	0	0	178	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C63	501	35	0	0	15	40	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	61	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	170	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C64	501	35	0	0	21	39	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	172	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	207	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	369	501	0	501	0	0	0	0	183	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C65	501	35	0	0	16	40	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	53	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C66	501	35	0	0	20	45	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	71	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	227	501	0	501	0	0	0	0	173	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C67	501	35	0	0	18	41	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	176	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C68	501	35	0	0	19	39	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	47	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	191	501	0	501	0	0	0	0	176	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C69	501	35	0	0	11	39	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	64	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	185	501	0	501	0	0	0	0	177	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C7	501	5	0	0	187	212	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	157	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	22	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C70	501	35	0	0	17	37	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	84	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	186	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C71	501	40	0	0	15	39	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	56	501	0	501	0	0	0	0	
C72	501	40	0	0	15	41	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	178	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C73	501	40	0	0	14	38	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C74	501	40	0	0	15	35	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C75	501	40	0	0	13	35	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	185	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C76	501	40	0	0	16	36	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	183	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C77	501	40	0	0	16	39	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	178	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C78	501	40	0	0	17	34	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	178	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C79	501	40	0	0	14	35	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	183	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C8	501	5	0	0	183	213	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	23	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	181	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C80	501	40	0	0	12	42	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C81	501	45	0	0	13	32	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C82	501	45	0	0	14	34	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C83	501	45	0	0	13	32	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C84	501	45	0	0	13	30	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	187	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C85	501	45	0	0	15	33	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	179	501	0	501	0	0	0	0	182	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C86	501	45	0	0	14	40	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C87	501	45	0	0	10	31	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	186	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C88	501	45	0	0	11	30	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	189	501	0	501	0	0	0	0	184	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C89	501	45	0	0	12	30	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	175	501	0	501	0	0	0	0	180	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C9	501	5	0	0	192	211	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	159	501	0	501	0	0	0	0	162	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C90	501	45	0	0	13	32	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	194	501	0	501	0	0	0	0	193	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C91	501	6	0	0	157	187	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	168	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	
C92	501	6	0	0	154	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	158	501	0	501	0	0	0	0	165	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C93	501	6	0	0	155	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	157	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C94	501	6	0	0	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	65	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	153	501	0	501	0	0	0	0	188	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C95	501	6	0	0	140	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	160	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C96	501	6	0	0	161	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	166	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C97	501	6	0	0	157	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	164	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C98	501	6	0	0	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	155	501	0	501	0	0	0	0	154	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C99	501	6	0	0	154	179	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	87	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	147	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	

